Real-time trajectory planning for automated vehicle safety and performance in dynamic environments

Safe trajectory planning for high-performance automated vehicles in an environment with both static and moving obstacles is a challenging problem. Part of the challenge is developing a formulation that can be solved in real-time while including the following set of specifications: minimum time-to-goal, a dynamic vehicle model, minimum control effort, both static and moving obstacle avoidance, simultaneous optimization of speed and steering, and a short execution horizon. This paper presents a nonlinear model predictive control-based trajectory planning formulation, tailored for a large, high-speed unmanned ground vehicle, that includes the above set of specifications. This paper also evaluates NLOptControl's ability to solve this formulation in real-time in conjunction with the KNITRO nonlinear programming problem solver; NLOptControl is our open-source, direct-collocation based, optimal control problem solver. This formulation is tested with various sets of the specifications. In particular, a parametric study relating execution horizon and obstacle speed, indicates that the moving obstacle avoidance specification is not needed for safety when the planner has a small execution horizon ($\leq0.375\;s$) and the obstacles are moving slowly ($\leq2.11\frac{m}{s}$). However, a moving obstacle avoidance specification is needed when the obstacles are moving faster, and this specification improves the overall safety by a factor of $6.73$ ($p=2.2\times10^{-16}$) without, in most cases, increasing the solve-times. Overall, the results indicate that (1) safe trajectory planners for high-performance automated vehicles should include the entire set of specifications mentioned above, unless a static or low-speed environment permits a less comprehensive planner; and (2) NLOptControl can solve the formulation in real-time.

==> res/s3_A2/results/case.csv <==
wgoal,wpsi,wtime,whaf,wce,csa,wsr,wjx,path,driver,ixt,iyt,ivt,irt,ipsit,isat,iut,iaxt,fxt,fyt,fvt,frt,fpsit,fsat,fut,faxt,outlev,feastolAbs,maxit,maxtimeCpu,ftol,feastol,infeastol,maxfevals,maxtimeReal,opttol,opttolAbs,xtol,acceptableObjChangeTol,warmStartInitPoint,dualInfTol,acceptableTol,acceptableConstrViolTol,acceptableDualInfTol,acceptableComplInfTol,divergingIteratesTol,radius,sX,sy,Xi,Yi,xRef,yRef,psiRef,goalTol,xi,yi,vi,ri,psii,sai,ui,axi,model,Xmin,Xmax,Ymin,Ymax,tp,tex,sms,smh,Lr,Lrd,NI,colPts,Nck,solver,MPCmaxIter,predictX0,fixedTp,integrationScheme,tfMax
10.0,0.01,0.0,1.0,0.0,0.1,1.0,0.01,1.0,1.0,0.5,0.5,0.5,0.005,0.5,0.025,0.5,0.5,5.0,5.0,NaN,NaN,NaN,NaN,NaN,NaN,0,0.07,500,30.0,1.0e-15,1.0e20,0.01,-1,30.0,1.0e20,0.5,1.0e-12,1.0e20,yes,5.0,0.01,0.01,1.0e10,0.01,1.0e20, [5.0\ 10.0\ 2.0] , [0.0\ 0.0\ 0.0] , [0.0\ 0.0\ 0.0] , [205.0\ 180.0\ 200.0] , [50.0\ 75.0\ 65.0] ,200.0,125.0,1.5701,15.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,ThreeDOFv2,NaN,NaN,NaN,NaN,NaN,0.5,2.0,4.0,50.0,5.0,NaN,10,NaN,KNITRO,300,true,true,trapezoidal,10


==> res/s3_A2/results/ce.csv <==
sa,sr,jx,total
0.0007462556415599702,0.0011836421047060368,0.5714902000330271,0.573420097779293


==> res/s3_A2/results/obs_1.csv <==
idx,t,xo,yo,ro,xv,yv,clr
1,0.0,205.0,50.0,5.0,200.0,0.0,25.0
2,3.0,205.0,50.0,5.0,196.5333983649164,49.55325676905725,50.0
3,6.0,205.0,50.0,5.0,199.0518595697143,90.17853660632964,75.0
4,9.0,205.0,50.0,5.0,199.9147885878416,116.23949272486628,100.0


==> res/s3_A2/results/obs_2.csv <==
idx,t,xo,yo,ro,xv,yv,clr
1,0.0,180.0,75.0,10.0,200.0,0.0,25.0
2,3.0,180.0,75.0,10.0,196.5333983649164,49.55325676905725,50.0
3,6.0,180.0,75.0,10.0,199.0518595697143,90.17853660632964,75.0
4,9.0,180.0,75.0,10.0,199.9147885878416,116.23949272486628,100.0


==> res/s3_A2/results/obs_3.csv <==
idx,t,xo,yo,ro,xv,yv,clr
1,0.0,200.0,65.0,2.0,200.0,0.0,25.0
2,3.0,200.0,65.0,2.0,196.5333983649164,49.55325676905725,50.0
3,6.0,200.0,65.0,2.0,199.0518595697143,90.17853660632964,75.0
4,9.0,200.0,65.0,2.0,199.9147885878416,116.23949272486628,100.0


==> res/s3_A2/results/opt.csv <==
tSolve,objVal,status,iterNum,evalNum
0.08155608177185059,30.385222797835713,Optimal,0,1
0.08451199531555176,44.11723470437797,Optimal,0,2
0.08454108238220215,57.689812002751246,Optimal,0,3
0.16197609901428223,72.16423331271828,Optimal,0,4
0.1186678409576416,77.11682174714612,Optimal,0,5
0.15020298957824707,42.475028116417484,Optimal,0,6
0.14598798751831055,54.97607439463853,Optimal,0,7
0.07173490524291992,40.67305816016004,Optimal,0,8
0.05893397331237793,32.228339361733845,Optimal,0,9
0.06489801406860352,20.410611609556454,Optimal,0,10
0.4894731044769287,7.279082028802202,Optimal,0,11
0.6909730434417725,1.1200870306976607,Optimal,0,12
0.09815001487731934,4.1991273732088485,Optimal,0,13
0.08522891998291016,18.289754668117336,Optimal,0,14
0.05217099189758301,17.97068749778463,Optimal,0,15
0.08657193183898926,18.164286760972335,Optimal,0,16
0.07131385803222656,17.687150928475994,Optimal,0,17


==> res/s3_A2/results/plant.csv <==
t,x,y,v,r,psi,sa,ux,ax,sr,jx
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.05,200.00000000000415,0.8499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.1,200.00000000000833,1.6999999999999964,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.15,200.00000000001248,2.55,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.2,200.00000000001663,3.4000000000000017,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.25,200.0000000000208,4.249999999999998,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.3,200.00000000002495,5.099999999999997,0.0,0.0,1.57079632679,0.0,17.0,0.0,NaN,0.0
0.35,200.00000000002913,5.950000000000001,0.0,0.0,1.57079632679,0.0,17.0,0.0,NaN,0.0
0.4,200.00000000003328,6.800000000000013,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.45,200.00000000003746,7.649999999999963,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,200.0000000000416,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,200.0000000000416,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.036996489064047434,-1.3032583017935528
0.55,199.9999405898513,9.34997252060015,0.0010081003534025278,0.0013448426122898924,1.5708191765462103,0.0019037422514740722,16.998344724120475,-0.06673509522669903,0.03915320099491554,-1.3661455072744124
0.6,199.9995412079937,10.199777513486909,0.0026452924777538543,0.005002016323060052,1.5709692599616607,0.00391532009949155,16.993274084472763,-0.1366145507274411,0.041309912925783634,-1.4290327127552718
0.65,199.99849420783153,11.04924002307027,0.0033722330305839166,0.010521290880878605,1.5713503459878708,0.006034733544052437,16.98463086304316,-0.20963836650222628,0.043466624856651745,-1.4919199182361313
0.7,199.99650566641864,11.898176650560291,0.0021962816073244854,0.017576650384200577,1.5720469407133095,0.008261982585156723,16.97225784181797,-0.2858065425510542,0.04562333678751984,-1.5548071237169907
0.75,199.9932783725427,12.746395121203685,-0.0014970512299018865,0.02593550600474218,1.573129695170419,0.010597327331071861,16.95599774282717,-0.365127747518722,0.04778004871838795,-1.6176943291978503
0.8,199.98850031532143,13.593693805447868,-0.008075645009025982,0.03542407867985209,1.574659443725893,0.013000663925601418,16.935704216516488,-0.4462654376353391,0.046744671670947986,-1.5741985819771753
0.85,199.9818510319917,14.439867176823645,-0.017911845071900603,0.04566189533692508,1.576684816769186,0.015166276564480337,16.911521846666467,-0.5190310028194659,0.03984657171597975,-1.3353154949886827
0.9,199.9730417088077,15.284726348224376,-0.031247766967675564,0.056027435492998934,1.5792276833659282,0.01698615265140512,16.884000686776336,-0.5798247003941878,0.032948471761011504,-1.0964324080001893
0.95,199.96182658861454,16.128109941103393,-0.04787986461501409,0.06601985010550741,1.582281268377467,0.01846112374058147,16.853738445866206,-0.6286742436194843,0.026050371806043266,-0.8575493210116967
1.0,199.94799415312778,16.96988474522843,-0.06729963498441519,0.07526264619825006,1.5858170959512334,0.019591189832009446,16.821332331653544,-0.6655796324953575,0.019152271851075015,-0.6186662340232034
1.0,199.94799415312778,16.96988474522843,-0.06729963498441519,0.07526264619825006,1.5858170959512334,0.019591189832009446,16.821332331653544,-0.6655796324953575,0.01451145121141282,0.08644652751598723
1.05,199.93136859584408,17.80995978333273,-0.08888587381879559,0.08334597613724107,1.5897877397022844,0.02030417729180714,16.788174845648324,-0.6604510585104322,0.014008047180494946,0.11869643188102341
1.1,199.91180297711387,18.648318902672653,-0.1115992017605255,0.09028642942813389,1.5941326948557633,0.020991994550058943,16.755314100722806,-0.6537099893072551,0.013504643149577073,0.15094633624605958
1.15,199.88912977007627,19.48496399187448,-0.13449166935528367,0.09634673228200573,1.5988017514031065,0.02165464160676485,16.7228307216379,-0.6453564248858262,0.013001239118659205,0.1831962406110956
1.2,199.86316382254134,20.319898755048094,-0.1569471611762953,0.10171549365068552,1.6037558466517667,0.02229211846192486,16.69080533315453,-0.6353903652461457,0.012497835087741334,0.21544614497613176
1.25,199.83371245857248,21.153128490535476,-0.178581081751019,0.10652809650649615,1.6089640252337414,0.02290636887434875,16.65931848161184,-0.6238219640281626,0.011994431056823459,0.24769604934116793
1.3,199.80058289970907,21.984659980618297,-0.19915508759716147,0.11089073414496171,1.6144011921909998,0.023492082414611253,16.628449230810077,-0.6106234810677734,0.009903410560233921,0.2882392079356695
1.35,199.76359040414022,22.81450194424683,-0.21864209616553837,0.11475110348584115,1.6200448611716471,0.023879212637715388,16.598299052230555,-0.5949066423834032,0.005435777283742967,0.34119711178817025
1.4,199.72258680428922,23.642668315104178,-0.23707442613974014,0.11790145488582567,1.6258645615482992,0.024038993077830275,16.569002265937453,-0.5765211801870953,0.0009681440072520338,0.3941550156406708
1.45,199.67746450894813,24.469179656527814,-0.25432979246698983,0.1202058953841825,1.631820955228127,0.023975709446280608,16.54069096649092,-0.5554894818087495,-0.003499489269238921,0.4471129194931716
1.5,199.62815104788194,25.294063561382647,-0.2702301333566214,0.12156299449659007,1.6378692440478768,0.023689044150906387,16.51349744934312,-0.5318098882377781,-0.007967122545729873,0.5000708233456723
1.5,199.62815104788194,25.294063561382647,-0.2702301333566214,0.12156299449659007,1.6378692440478768,0.023689044150906387,16.51349744934312,-0.5318098882377781,-0.011646042557010692,0.6149675560715221
1.55,199.57461400381635,26.117358104324982,-0.2846278799126565,0.12178891616444497,1.6439581149107283,0.023065959658607114,16.487702056922096,-0.4994779576877026,-0.013277337134960224,0.6783096659314954
1.6,199.51686405429533,26.939120727256253,-0.29715991174084977,0.12089414252892187,1.6500294829252795,0.02236131043741036,16.463602438665898,-0.46397892164462845,-0.014908631712909754,0.7416517757914688
1.65,199.4549251465531,27.75942009808429,-0.3074666216437764,0.11904868841583942,1.6560317197393413,0.021575096487316144,16.44135694984918,-0.4253127801085561,-0.016539926290859278,0.8049938856514418
1.7,199.38883297384035,28.578333925179198,-0.31536408315810716,0.11637858298339414,1.6619205651244118,0.02070904347742204,16.42112333704656,-0.38358998685740703,-0.01817122086880881,0.8683359955114152
1.75,199.31863996317034,29.395949630702493,-0.3207848719348188,0.11297879962847146,1.6676571951621868,0.019760622173658357,16.40305992271282,-0.3386486548534887,-0.019802515446758345,0.9316781053713886
1.8,199.24441607905905,30.212364020402728,-0.3237477319996961,0.10892710043543713,1.6732075999531861,0.01873620088159848,16.38731088606771,-0.2908963960836668,-0.02056223455642389,0.9392338519300486
1.85,199.16625172317413,31.02768321729247,-0.3242687724131146,0.10434865298226781,1.678541236802342,0.017717076778750063,16.373913212799863,-0.24553674603608777,-0.020176645601964704,0.8734826112200306
1.9,199.08424290929136,31.842010484270823,-0.3224266402250688,0.09943446066740254,1.6836369225197458,0.016717884222513316,16.362700832411786,-0.20350639649283714,-0.019791056647505516,0.8077313705100125
1.95,198.99849264848623,32.65544259684464,-0.31840511492431145,0.09432707505825906,1.688481516074292,0.015737971113999515,16.353507780449984,-0.1647636089850866,-0.019405467693046324,0.7419801297999944
2.0,198.9091119650171,33.468070417579796,-0.3124552835912344,0.0891300772968486,1.6930681531125624,0.014777337453208677,16.346169678812686,-0.1293083835128373,-0.019019878738587136,0.6762288890899762
2.0,198.9091119650171,33.468070417579796,-0.3124552835912344,0.0891300772968486,1.6930681531125624,0.014777337453208677,16.346169678812686,-0.1293083835128373,0.0015151702659282392,0.08524162241970336
2.05,198.8161900247572,34.27996319563684,-0.3043484660597981,0.08467735694303072,1.6974074612414218,0.014797185624998,16.339805486115036,-0.12536583539384785,-0.0007212433943553271,0.07246030233987504
2.1,198.7197227156558,35.09112508563402,-0.2947136302067382,0.08136354790287632,1.701554796436419,0.014705213113773147,16.333622444173233,-0.12206235327884976,-0.002957657054638913,0.05967898226004662
2.15,198.61973244910888,35.90154996826492,-0.2846340377657958,0.07873134277959513,1.7055550849211423,0.014501419919534108,16.327588599687083,-0.11939793716784317,-0.005194070714922481,0.0468976621802183
2.2,198.51628524319304,36.7112367606283,-0.2747251390360993,0.07644682394347384,1.7094337449188872,0.014185806042280891,16.321671999356383,-0.11737258706082797,-0.007430484375206065,0.03411634210038987
2.25,198.40947820905052,37.52018820531886,-0.2652766550825919,0.0742686562033388,1.7132015258761488,0.013758371482013506,16.315840689880933,-0.11598630295780417,-0.009666898035489634,0.021335022020561555
2.3,198.299428040065,38.328409423615206,-0.2563891985153691,0.07201818789178004,1.7168592280021482,0.01321796009995346,16.31006275823588,-0.1152895878279571,-0.012065029216954052,0.0014894851347823004
2.35,198.18626858627206,39.13590763869483,-0.24804397672873793,0.06954707479718723,1.7203995892618305,0.012532750759770122,16.30427490564103,-0.11667246672491058,-0.015426528757157294,-0.060438337581444276
2.4,198.07015258321394,39.94268903257523,-0.24016064875585502,0.06670616568189107,1.7238078316386294,0.011677105648072998,16.298341068972668,-0.12125486203492507,-0.01878802829736051,-0.12236616029767028
2.45,197.95125361689085,40.74875676546972,-0.2325820071379738,0.0633730468707702,1.7270620956964124,0.01065366674469989,16.292099564911084,-0.12892136561771425,-0.022149527837563753,-0.18429398301389685
2.5,197.82976468778043,41.55411093588242,-0.22509675684224004,0.059461252549641436,1.7301354694281266,0.009462152864316628,16.285397325891967,-0.13968426033631465,-0.025511027377766966,-0.24622180573012284
2.5,197.82976468778043,41.55411093588242,-0.22509675684224004,0.059461252549641436,1.7301354694281266,0.009462152864316628,16.285397325891967,-0.13968426033631465,-0.026331279038637037,-0.8848697549268624
2.55,197.70590005125212,42.35873537178567,-0.2175177369089543,0.05491264213981661,1.7329975766667136,0.00805516671282561,16.27727726987946,-0.18571309620460563,-0.02994816702100401,-0.956283679804786
2.6,197.57990552590374,43.16255841983909,-0.20965088714445607,0.04966187445228928,1.7356150281086278,0.006467336162216221,16.26676650466744,-0.23531262831679345,-0.03356505500337101,-1.0276976046827104
2.65,197.45205344377555,43.96549205686931,-0.2012568707859192,0.04364050632597449,1.7379509167165454,0.004698661212488513,16.253686495443716,-0.2884828566728765,-0.03718194298573798,-1.0991115295606342
2.7,197.32264158151904,44.76744513806385,-0.19209629193959582,0.036794288521824335,1.7399653252735894,0.0027491418636424176,16.23785870739609,-0.34522378127285697,-0.04079883096810498,-1.1705254544385584
2.75,197.19199424502796,45.568323515024964,-0.18193871491315583,0.02907920249035099,1.7416158704200542,0.0006187781156780131,16.219104605712367,-0.40553540211673245,-0.044415718950471944,-1.241939379316482
2.8,197.0604638369841,46.36803011448018,-0.17056814148389182,0.02045815565020962,1.7428581362463,-0.0016924300314047542,16.197245655580353,-0.46941771920450437,-0.048032606932838916,-1.3133533041944057
2.85,196.9284331895035,47.166465805013075,-0.15775449266623254,0.010921028962028073,1.7436458244191906,-0.004140208436969252,16.17215438566014,-0.5335061263689315,-0.04970825732199801,-1.2372431916936657
2.9,196.79630118354257,47.9635347473489,-0.14327171715202286,0.0005460851276067637,1.7439355196842103,-0.006660728007648217,16.143973644794734,-0.592949941968211,-0.05110036719774876,-1.13958546366932
2.95,196.66447936491394,48.75915413172137,-0.12696406659009019,-0.010574169507649795,1.7436882820405273,-0.009250712766102256,16.11294161833016,-0.6475002086335162,-0.05249247707349952,-1.041927735644973
3.0,196.5333983649164,49.55325676905725,-0.10871488868697654,-0.022354694389249384,1.7428678792753531,-0.01191006990634866,16.079304662443533,-0.6971498735891763,-0.05388458694925026,-0.9442700076206272
3.0,196.5333983649164,49.55325676905725,-0.10871488868697654,-0.022354694389249384,1.7428678792753531,-0.01191006990634866,16.079304662443533,-0.6971498735891763,-0.07820125394120446,-2.86139393618601
3.05,196.40354365563923,50.34575611807858,-0.0892038350915713,-0.03564583594181013,1.7414273823800874,-0.01580195102244523,16.04094553914592,-0.8357128022737618,-0.07747399070265938,-2.6811232111974403
3.1,196.27557921772703,51.13644948132064,-0.0681182011548766,-0.05090990864290127,1.7392705147015024,-0.019657468976614606,15.995883607820314,-0.9652621947089205,-0.0767467274641143,-2.5008524862088697
3.15,196.15018020219466,51.92511363893318,-0.044460994621097816,-0.06763235986007003,1.7363121310051233,-0.02347662376885669,15.944569545279185,-1.0857980508946496,-0.07601946422556922,-2.3205817612203004
3.2,196.02799799564164,52.7115384528274,-0.01773504953557432,-0.0854339429226733,1.7324893435418618,-0.027259415399171556,15.887454028335005,-1.1973203708309519,-0.07529220098702416,-2.1403110362317292
3.25,195.90967312111655,53.49552780835007,0.012235754976908805,-0.10402972390777117,1.7277555459853227,-0.031005843867559127,15.824987733800247,-1.2998291545178238,-0.07456493774847908,-1.96004031124316
3.3,195.7958406414087,54.27689921831278,0.04541480780923564,-0.12320315437418547,1.7220767536718076,-0.03471590917401942,15.757621338487382,-1.3933244019552664,-0.073837674509934,-1.7797695862545906
3.35,195.68713378583584,55.05548302395948,0.08164372782747867,-0.14278347862565696,1.71542846424649,-0.03838961131855251,15.685805519208879,-1.477806113143282,-0.07311041127138893,-1.5994988612660195
3.4,195.58418288781635,55.83112079546331,0.12068446119921364,-0.16263952948463445,1.7077940294543132,-0.04204372992515948,15.60998872364816,-1.5534884569783187,-0.07238314803284386,-1.41922813627745
3.45,195.4876189922954,56.60366347136611,0.16229163202882513,-0.182657387209822,1.699161417256547,-0.04558411844835082,15.530617241899378,-1.619169781876845,-0.06586275247727716,-1.1650160193221202
3.5,195.39803815311083,57.37297068933752,0.20652610166309357,-0.20223357423556992,1.689535178719778,-0.04844675662941788,15.448363839778247,-1.6676511424766374,-0.04891350283675483,-0.7776938773473239
3.5,195.39803815311083,57.37297068933752,0.20652610166309357,-0.20223357423556992,1.689535178719778,-0.04844675662941788,15.448363839778247,-1.6676511424766374,-0.012572422617105172,-0.5918730112257186
3.55,195.31587613708976,58.1389125624207,0.25419114660856973,-0.21925812425262214,1.678982266607512,-0.049002150572174184,15.364257671269568,-1.6962710002868466,-0.009643335093147194,-0.5529213011826613
3.6,195.24130710910245,58.90136313966775,0.3038996071065555,-0.23298803653418215,1.6676641281683995,-0.0494110901387326,15.27876919950793,-1.7229432725949037,-0.006714247569189189,-0.5139695911396036
3.65,195.17450443657313,59.66020349742579,0.35340741382765284,-0.2441614756198154,1.6557259301092293,-0.049673575329093105,15.191995803768448,-1.7476679594008073,-0.0037851600452312112,-0.47501788109654636
3.7,195.1156709748135,60.41531776410977,0.4012753342159039,-0.253291631728706,1.6432820312595344,-0.04978960614325571,15.10403486332622,-1.7704450607045583,-0.0008560725212732063,-0.43606617105348877
3.75,195.06501493254737,61.166588872035575,0.4466066668134153,-0.26072907106085447,1.6304249216817155,-0.049759182581220425,15.014983757456362,-1.791274576506156,0.002073015002684771,-0.3971144610104314
3.8,195.02272887473413,61.91389638351531,0.48882475017655874,-0.2667183337308721,1.6172332007895782,-0.049582304642987234,14.924939865433975,-1.8101565068056011,0.0050021025266427524,-0.3581627509673741
3.85,194.98898468953408,62.65711574481722,0.5275939585825296,-0.2714192070509604,1.6037745705775805,-0.04925897232855614,14.834000566534169,-1.8270908516028936,0.007931190050600754,-0.3192110409243165
3.9,194.9639219080434,63.39611868406248,0.5626939969905485,-0.27494178617129933,1.5901107989391599,-0.04878918563792717,14.742263240032054,-1.8420776108980328,0.010860277574558735,-0.2802593308812592
3.95,194.9476472426724,64.13077388432373,0.5939970632055256,-0.27735430393648125,1.5762988759324674,-0.048172944571100274,14.649825265202734,-1.8551167846910195,0.013789365098516738,-0.2413076208382016
4.0,194.94023135828326,64.86094848705619,0.6214232086152243,-0.2786977145499543,1.5623931528372168,-0.04741024912807549,14.55678402132132,-1.866208372981853,0.016718452622474712,-0.2023559107951443
4.0,194.94023135828326,64.86094848705619,0.6214232086152243,-0.2786977145499543,1.5623931528372168,-0.04741024912807549,14.55678402132132,-1.866208372981853,0.01905572093658848,0.4839092693688997
4.05,194.94169936961669,65.58652343908743,0.6449146680090494,-0.27873293615697536,1.548451013930875,-0.046376202191834984,14.464059245033186,-1.8431675630586464,0.022306156513031923,0.43772312755937093
4.1,194.95201260857286,66.30743409738673,0.664251110965793,-0.2773045657458337,1.534544230533848,-0.04517963347677231,14.372428776563948,-1.8224360602259162,0.02555659208947537,0.39153698574984214
4.15,194.97109557498948,67.02362448173334,0.6792283716910769,-0.27453222263340876,1.5207429497177334,-0.043820542982887435,14.281777150559085,-1.804013864483662,0.028807027665918875,0.34535084394031246
4.2,194.9988421702972,67.73503392144782,0.6897588684300539,-0.27049834546112145,1.5071120243526874,-0.04229893071018041,14.191988901664073,-1.787900975831885,0.032057463242362326,0.2991647021307837
4.25,195.03511071423245,68.44159913348392,0.69582434393793,-0.26526319663654513,1.4937131485630522,-0.0406147966586512,14.102948564524388,-1.7740973942705838,0.03530789881880578,0.25297856032125493
4.3,195.07972394843378,69.14325560236362,0.6974739606010866,-0.25886637587461636,1.4806051631798653,-0.03876814082829984,14.014540673785508,-1.7626031197997594,0.03855833439524922,0.20679241851172606
4.35,195.13246620493334,69.83994029353012,0.6948003600569587,-0.2513364523218498,1.4678453307210981,-0.03675896321912627,13.926649764092904,-1.7534181524194112,0.041808769971692666,0.1606062767021973
4.4,195.19308211030435,70.5315931965742,0.6879291156065914,-0.24269580548758285,1.4554899196870235,-0.03458726383113055,13.839160370092058,-1.7465424921295396,0.04505920554813617,0.11442013489266764
4.45,195.26127735302686,71.21815918337298,0.6770281184189493,-0.2329599119518924,1.44359399437552,-0.03225304266431268,13.751957026428443,-1.7419761389301445,0.048309641124579625,0.06823399308313882
4.5,195.33671728943597,71.89959028859015,0.6622968640868737,-0.2221436565742394,1.4322119343187902,-0.029756299718672614,13.664924267747535,-1.7397190928212256,0.05156007670102307,0.022047851273610024
4.5,195.33671728943597,71.89959028859015,0.6622968640868737,-0.2221436565742394,1.4322119343187902,-0.029756299718672614,13.664924267747535,-1.7397190928212256,0.02908982305181698,0.33897876617319905
4.55,195.41905830883158,72.57584926769472,0.6433592412361919,-0.2109183197711086,1.4213861680433717,-0.028259216324465146,13.578353159577663,-1.723302773704228,0.030793512716482025,0.3176739985067107
4.6,195.50803180220856,73.24691910596937,0.6204464312326461,-0.1998006928035146,1.411118342679929,-0.026676948447024434,13.492576236404059,-1.7079516929705547,0.032497202381147075,0.29636923084022226
4.65,195.6033472743257,73.91279760542513,0.5945196234220326,-0.18862881864811828,1.4014070887754293,-0.025009496086350436,13.407540236307552,-1.6936658506202056,0.034200892045812156,0.27506446317373356
4.7,195.70466714486744,74.57349621016735,0.5663279605734808,-0.17730850268491813,1.3922579485842463,-0.0232568592424432,13.32319189736898,-1.6804452466531812,0.035904581710477196,0.25375969550724514
4.75,195.81161983791236,75.22903905090601,0.536500229517792,-0.16578386439505766,1.3836795020722195,-0.021419037915302714,13.239477957669179,-1.668289881069481,0.03760827137514225,0.23245492784075678
4.8,195.9238017854759,75.8794636862578,0.5055419658419583,-0.15403814758252973,1.3756831237123206,-0.019496032104929,13.156345155288978,-1.6571997538691055,0.039311961039807296,0.21115016017426838
4.85,196.0407897393508,76.52481910148362,0.473913437718196,-0.14206570493918358,1.368279666880107,-0.017487841811321996,13.073740228309212,-1.6471748650520541,0.04101565070447234,0.18984539250778001
4.9,196.16214054988632,77.16516602293147,0.4420092064420859,-0.1298773919210311,1.3614800333900772,-0.015394467034481725,12.991609914810716,-1.6382152146183273,0.04271934036913742,0.16854062484129126
4.95,196.28739432848027,77.80057627018776,0.4101563656666141,-0.11749860061700382,1.3552950023263575,-0.013215907774408227,12.909900952874324,-1.630320802567925,0.04442303003380247,0.14723585717480286
5.0,196.41608314575674,78.43113039719256,0.37866404125932224,-0.10494942667593782,1.3497332694438289,-0.010952164031101492,12.828560080580868,-1.623491628900847,0.046126719698467517,0.12593108950831447
5.0,196.41608314575674,78.43113039719256,0.37866404125932224,-0.10494942667593782,1.3497332694438289,-0.010952164031101492,12.828560080580868,-1.623491628900847,0.04606136057615357,0.23397870921019073
5.05,196.54773033486674,79.05691992733266,0.3477653360771399,-0.0922598935668812,1.3448026403629212,-0.008648138711467593,12.747677992469068,-1.6117914966365843,0.046099652209202764,0.2340265813603173
5.1,196.68186213348434,79.67805206836118,0.3176014224872737,-0.07953595196044683,1.340507838074052,-0.0063421988101812245,12.667380970810669,-1.6000889707648154,0.04613794384225194,0.23407445351044387
5.15,196.8180152227616,80.29464142639083,0.2883313646788583,-0.06688695750092251,1.3368477675059316,-0.004034344327242367,12.587669135286044,-1.5883840512855398,0.04617623547530114,0.23412232566057045
5.2,196.9557369597359,80.90680667873696,0.2601245663678839,-0.054390706394530634,1.3338165794619408,-0.0017245752626511008,12.508542605575572,-1.5766767381987583,0.046214527108350334,0.234170197810697
5.25,197.09458504732325,81.51466962896731,0.23313533351608542,-0.042101873577346016,1.331405148365594,0.0005871083835926366,12.430001501359627,-1.5649670315044704,0.04625281874139951,0.23421806996082356
5.3,197.23412810607712,82.118354100108,0.2074883015000678,-0.030058449681685126,1.3296022267609173,0.0029007066114888295,12.352045942318584,-1.553254931202676,0.046291110374448705,0.23426594211095011
5.35,197.37394745567943,82.71798428031408,0.1832818396064765,-0.018282150562733426,1.3283948864083535,0.005216219421037505,12.274676048132818,-1.5415404372933754,0.0463294020074979,0.2343138142610767
5.4,197.5136374596055,83.31368393810058,0.16058415562067482,-0.006782112310139447,1.327769105081876,0.007533646812238663,12.197891938482703,-1.5298235497765682,0.04636769364054709,0.23436168641120325
5.45,197.65280422106153,83.90557572971494,0.1394099796066453,0.004430406273854395,1.3277115439500615,0.009852988785092224,12.121693733048618,-1.518104268652255,0.046405985273596274,0.23440955856132983
5.5,197.79107016808715,84.49377898221665,0.11976951692055741,0.015359812481303421,1.3282077985036678,0.01217424533959827,12.046081551510937,-1.5063825939204354,0.04644427690664546,0.2344574307114564
5.5,197.79107016808715,84.49377898221665,0.11976951692055741,0.015359812481303421,1.3282077985036678,0.01217424533959827,12.046081551510937,-1.5063825939204354,0.04238225022658899,-0.5948041132330769
5.55,197.92807545204573,85.07839115729938,0.10154266940428144,0.02584487161244801,1.329240359191887,0.014290672046620163,11.970021850638146,-1.5359467616957738,0.04227481805428701,-0.5877625977804645
5.6,198.06348005201139,85.65943352414412,0.08469828250720776,0.035818199679491715,1.330783783211516,0.01640172714502695,11.892492743270905,-1.5651588536984815,0.042167385881985035,-0.5807210823278519
5.65,198.19695329475437,86.23690710736805,0.06929384240146981,0.04539663940492014,1.332815618932543,0.018507410634818675,11.813511833197841,-1.5940188699285591,0.04205995370968305,-0.5736795668752395
5.7,198.3281738988753,86.81080995642616,0.055310369962437114,0.05465617000787921,1.3353181198705952,0.02060772251599527,11.733096724207593,-1.6225268103860058,0.041952521537381084,-0.566638051422627
5.75,198.45683260943719,87.38113601883614,0.04268666162835377,0.06364510902197626,1.3382767332546393,0.022702662788556777,11.651265020088784,-1.650682675070822,0.0418450893650791,-0.5595965359700146
5.8,198.58263426540952,87.94787424295868,0.03134849272320527,0.07239701419187547,1.341678683348524,0.02479223145250317,11.568034324630053,-1.678486463983007,0.041737657192777125,-0.5525550205174021
5.85,198.7052974673183,88.51100833726899,0.021211169557321323,0.08093134216324979,1.3455128082769958,0.02687642850783447,11.483422241620028,-1.7059381771225617,0.04163022502047515,-0.5455135050647898
5.9,198.82455564796518,89.0705162409283,0.01219862207081997,0.08926390600269016,1.3497684353719985,0.028955253954550713,11.397446374847341,-1.7330378144894865,0.04152279284817317,-0.5384719896121772
5.95,198.9401559346122,89.62637022504121,0.004233783493263019,0.09740166578600382,1.354435856584106,0.0310287077926518,11.310124328100624,-1.7597853760837798,0.0414153606758712,-0.5314304741595648
6.0,199.0518595697143,90.17853660632964,-0.0027499015588624068,0.10535011859575225,1.359505520988025,0.03309679002213781,11.221473705168508,-1.7861808619054427,0.04130792850356922,-0.5243889587069523
6.0,199.0518595697143,90.17853660632964,-0.0027499015588624068,0.10535011859575225,1.359505520988025,0.03309679002213781,11.221473705168508,-1.7861808619054427,0.04946846362494533,-0.5574280606407616
6.05,199.1594285408164,90.7269779153412,-0.008564389676160147,0.11340492692110252,1.3649730094349672,0.035537397362079455,11.131482350887875,-1.8131838315111206,0.048155829972721345,-0.5226907235863637
6.1,199.2625981898726,91.27165761700608,-0.013313959578071416,0.12163972434026471,1.370848939396916,0.03791237301940993,11.040184269798276,-1.838449934264079,0.04684319632049736,-0.487953386531966
6.15,199.36113182670448,91.81253183313574,-0.01729986862321941,0.12982589193079208,1.377136123929979,0.040221716994129214,10.947666305242345,-1.8619791701643174,0.04553056266827336,-0.4532160494775676
6.2,199.4548250442196,92.34954969071977,-0.020662714897801884,0.1378219458003062,1.3838283292326423,0.04246542928623727,10.854015300562724,-1.8837715392118355,0.044217929016049366,-0.41847871242316975
6.25,199.5434985710101,92.88265521394058,-0.023455874922430665,0.1455400713715548,1.3909136763906904,0.044643509895734144,10.75931809910204,-1.9038270414066343,0.04290529536382538,-0.38374137536877206
6.3,199.62699417165177,93.41178849934653,-0.025689118734757873,0.15292522397270647,1.3983767756168386,0.04675595882261979,10.66366154420294,-1.9221456767487126,0.04159266171160139,-0.3490040383143742
6.35,199.70517247607788,93.9368864961583,-0.027353113710729928,0.15994255963832213,1.406200036463697,0.048802776066894246,10.56713247920805,-1.9387274452380714,0.040280028059377415,-0.3142667012599764
6.4,199.7779118046636,94.45788354839851,-0.028433243739638788,0.16656967872934278,1.4143644868923826,0.05078396162855754,10.46981774746001,-1.9535723468747104,0.03896739440715341,-0.279529364205578
6.45,199.84510768474604,94.97471191736786,-0.028916079318341576,0.17279233259590232,1.4228502738701327,0.05269951550760962,10.371804192301457,-1.9666803816586296,0.03765476075492942,-0.24479202715118026
6.5,199.90667270462572,95.48730216258197,-0.0287912248882118,0.17860278872238297,1.4316368839245919,0.05454943770405049,10.273178657075027,-1.9780515495898285,0.036342127102705436,-0.21005469009678243
6.5,199.90667270462572,95.48730216258197,-0.0287912248882118,0.17860278872238297,1.4316368839245919,0.05454943770405049,10.273178657075027,-1.9780515495898285,-0.01640464477460342,0.26498012507248225
6.55,199.96262519437627,95.99558175758484,-0.029718016346271105,0.18200565769274,1.4406690456453435,0.05368546301225519,10.174608605096376,-1.9647245226662473,-0.018154342897208613,0.2681009518707719
6.6,200.01329494472614,96.49948180266408,-0.03175441753824913,0.1821366716861397,1.4497833572023133,0.05273400341432963,10.076708805497402,-1.9512414544027514,-0.019904041019813815,0.2712217786690615
6.65,200.05898618672444,96.99895664549182,-0.03346957095396652,0.1801637325767792,1.4588478964212375,0.051695058910273796,9.979487060345098,-1.937602344799341,-0.02165373914241904,0.2743426054673511
6.7,200.09993624104644,97.49397681154713,-0.03425469121454495,0.17679011486667515,1.4677765132891878,0.05056862950008771,9.882951171706466,-1.9238071938560162,-0.02340343726502424,0.27746343226564074
6.75,200.13635424608373,97.98452209920818,-0.03394199387365333,0.17244552216418635,1.4765107868242595,0.049354715183771374,9.787108941648496,-1.9098560015727768,-0.025153135387629436,0.28058425906393036
6.8,200.16844167080416,98.47057826199381,-0.032588765561159326,0.16739855832505443,1.4850094115099972,0.04805331596132478,9.691968172238187,-1.8957487679496232,-0.026902833510234637,0.28370508586222
6.85,200.1964025103467,98.9521355918506,-0.030355910551342926,0.16182323806625176,1.493241863752377,0.04666443183274792,9.597536665542533,-1.881485492986555,-0.02865253163283983,0.2868259126605096
6.9,200.22044741032227,99.42918845201109,-0.0274451780237854,0.15583503347425715,1.5011848755324324,0.04518806279804079,9.503822223628529,-1.867066176683572,-0.03040222975544506,0.28994673945879923
6.95,200.24079520025717,99.90173519717139,-0.024059648276013448,0.1495166505625299,1.5088198968157314,0.043625936885665684,9.410832416648633,-1.8525289448774458,-0.03215192787805026,0.29306756625708885
7.0,200.2576720672639,100.36977822781002,-0.020392014347516908,0.14292608437445747,1.5161320139189738,0.04197375301673006,9.318575424149364,-1.8377789020063402,-0.03342847632125341,0.28574919726733433
7.0,200.2576720672639,100.36977822781002,-0.020392014347516908,0.14292608437445747,1.5161320139189738,0.04197375301673006,9.318575424149364,-1.8377789020063402,-0.026109381982506476,0.810923944250951
7.05,200.27129956602727,100.83333565862962,-0.016346537549274103,0.13634849065153626,1.523112972115812,0.04062000026629689,9.227720185996718,-1.7960295837523594,-0.02804072803482058,0.8590487859082867
7.1,200.28186864616353,101.2924767714839,-0.012031006511062895,0.12990351959918212,1.5297690186689585,0.039169680213248015,9.139012569808843,-1.7518740234155121,-0.029972074087134683,0.9071736275656223
7.15,200.2895812225077,101.74728984069242,-0.007774260454727799,0.12346925225967706,1.536103467608157,0.0376227928575834,9.05257288768988,-1.7053122209957965,-0.03190342013944882,0.9552984692229589
7.2,200.29465283939086,102.19787173774665,-0.0037724691351810847,0.11698757528137445,1.5421151404349764,0.035979338199303136,8.968521451743978,-1.656344176493216,-0.03383476619176293,1.0034233108802944
7.25,200.2973047418437,102.64432836004157,-0.00014903060974930105,0.11043141702833932,1.5478009652661984,0.034239316238407126,8.886978574075274,-1.6049698899077676,-0.03576611224407703,1.05154815253763
7.3,200.29776032047656,103.08677469019192,0.0030209496212692134,0.10379236451232153,1.5531569003604835,0.032402436823434765,8.80806467010093,-1.5511760379728936,-0.03769745829639113,1.0996729941949654
7.35,200.2962421664267,103.52533482154688,0.005689998730718709,0.09706966362250895,1.5581787310982078,0.030477319588240518,8.731900084524106,-1.4953584197627152,-0.03907187175652487,1.1222244289008427
7.4,200.29296724423293,103.9601395508701,0.007892153263946444,0.0903404196537605,1.562863595599403,0.02855563157798624,8.658491247731982,-1.4417262316555322,-0.03783515254275838,1.0248770474636777
7.45,200.28813291313395,104.3913173951272,0.00972492692077096,0.08375812973226335,1.5672150008453185,0.026694791931192494,8.587645471049603,-1.3929160638182776,-0.0365984333289919,0.9275296660265145
7.5,200.2819124769923,104.81898728047733,0.011232530727706615,0.07741855142789915,1.5712435438258583,0.024895788245087057,8.519118518532292,-1.3489732650528805,-0.03536171411522543,0.8301822845893515
7.5,200.2819124769923,104.81898728047733,0.011232530727706615,0.07741855142789915,1.5712435438258583,0.024895788245087057,8.519118518532292,-1.3489732650528805,-0.020329514645777175,0.24879287037413123
7.55,200.27444160265622,105.2432457068203,0.012886446162610489,0.07188389824728886,1.5749712362574757,0.02383599782439354,8.45197703391279,-1.3367623688236656,-0.02206210218196361,0.2396429787944678
7.6,200.26577642150164,105.66413442676229,0.01462672256828589,0.06718495136098201,1.5784456360075168,0.022689578026890696,8.385434656740276,-1.3250089671734337,-0.023794689718150047,0.23049308721480435
7.65,200.2560010100093,106.08168173287582,0.016047497513008352,0.06286176123984391,1.581695889489314,0.021456528852578524,8.319468512285798,-1.313713060102185,-0.025527277254336518,0.2213431956351408
7.7,200.2452288066933,106.49591556419891,0.01700253712961896,0.05867099488721461,1.584733982160159,0.02013685030145703,8.254055725820407,-1.3028746476099196,-0.027259864790522954,0.21219330405547737
7.75,200.23358597840243,106.90686366441581,0.017461421138088035,0.05448241979755393,1.587562966760857,0.018730604465114587,8.189173417171657,-1.2924949584549508,-0.02899245232670939,0.20304341247581395
7.8,200.22120394763155,107.31455358306559,0.017444611606627698,0.05022869035120199,1.5901810891119355,0.017239435532885282,8.124797931444865,-1.2826065302380476,-0.030725039862895827,0.19389352089615053
7.85,200.20821559127174,107.71901246484956,0.01698510490416083,0.04587160517947126,1.5925840539145577,0.015666498808021196,8.060907981972273,-1.2732718046716036,-0.031057203430494538,0.15703001078603912
7.9,200.1947500119379,108.12026606298174,0.01621112715373389,0.041491690703451885,1.5947677884149478,0.014144649573556234,7.997412352411261,-1.2671199145870644,-0.02981676594810321,0.08904559259552808
7.95,200.18091559513397,108.51833295020286,0.015265977261935388,0.037215815064256495,1.5967349811494203,0.01268482221321087,7.934139336831739,-1.2643672454120507,-0.028576328465711894,0.02106117440501823
8.0,200.166805749537,108.91322313165209,0.014224884283166594,0.0331097127920126,1.5984923468688181,0.011287016726985063,7.870918974188231,-1.2650137971465627,-0.027335890983320586,-0.04692324378549165
8.0,200.166805749537,108.91322313165209,0.014224884283166594,0.0331097127920126,1.5984923468688181,0.011287016726985063,7.870918974188231,-1.2650137971465627,-0.017776458495472977,0.4357814267095443
8.05,200.15248782237177,109.30494824079469,0.013386157084255036,0.02948305000796294,1.6000544264021352,0.010340269850474787,7.808232916954269,-1.2420303754123003,-0.020093416564937953,0.48355544266094924
8.1,200.13798830203626,109.69355770557934,0.012671269498772297,0.026277470390959044,1.601447495289075,0.00927767507049129,7.7467557483269625,-1.2166582528804684,-0.022410374634402846,0.5313294586123525
8.15,200.12335961412896,110.07911708470846,0.011784649239062124,0.023171306896521273,1.6026837501468272,0.0080992323870345,7.686606903346183,-1.188897429551065,-0.024727332703867823,0.5791034745637574
8.2,200.1086784507361,110.46169874878021,0.010611969164494079,0.020007777596648714,1.603763635892383,0.006806248851238939,7.627905692572316,-1.1587891513470978,-0.027044290773332712,0.6268774905151607
8.25,200.09403256043655,110.84138149900917,0.009115185224093793,0.016709451792937792,1.6046822021275289,0.0053980018566877255,7.570769768230418,-1.1263106153591411,-0.028749336698544795,0.6553417177957307
8.3,200.07951341619062,111.21824921781685,0.00734957742180318,0.013303102574210794,1.6054325854634293,0.0039918387930327325,7.515246605520529,-1.0951648912460241,-0.027463274444659947,0.5894171224774511
8.35,200.06519825486086,111.59238281807959,0.005471982166462999,0.00993737398952864,1.6060132295783414,0.0026508266271468746,7.461197663779943,-1.0673421500051086,-0.026177212190775147,0.523492527159174
8.4,200.0511468315629,111.96385447791918,0.0035712928195574646,0.006700340489663517,1.6064285338581132,0.0013741175739552308,7.408457453357254,-1.0428156385301068,-0.024891149936890296,0.4575679318408945
8.45,200.03740737852345,112.33272762586222,0.0016856162648614251,0.003629288208085631,1.606686050885402,0.00016160355019554425,7.3568612469561545,-1.0215640571494964,-0.023605087683005496,0.39164333652261735
8.5,200.02402091664413,112.6990570942304,-0.00016535871509066897,0.0007399363902305684,1.6067945093953444,-0.0009867299559572185,7.306244888727612,-1.0035845460578081,-0.022367392813244583,0.335250368693264
8.5,200.02402091664413,112.6990570942304,-0.00016535871509066897,0.0007399363902305684,1.6067945093953444,-0.0009867299559572185,7.306244888727612,-1.0035845460578081,-0.01318295221186503,0.5058830272650768
8.55,200.01101000286036,113.06289348036216,-0.0017285212696142645,-0.0017037481253658645,1.6067679466975668,-0.0017150656592942557,7.25674884971379,-0.9752403243953015,-0.015950475921616133,0.6278858392351729
8.6,199.99836498700972,113.42430460117569,-0.0031126679063804763,-0.003803740112905539,1.6066296798632995,-0.0025817775481188185,7.208822525298057,-0.9407959621342913,-0.018717999631367135,0.7498886512052647
8.65,199.98610720216948,113.78337727992721,-0.004613129988429093,-0.00588222342881955,1.6063878433969847,-0.003586865622430956,7.162770922510336,-0.9002514592747756,-0.021485523341118237,0.8718914631753607
8.7,199.97428389991475,114.14021450013344,-0.00635329214432951,-0.00809225141482151,1.6060392137899664,-0.00472643596117134,7.118902629630256,-0.8538932522484388,-0.02302081994757211,0.9032517764615015
8.75,199.9629520966633,114.494930960169,-0.0082879901569258,-0.01041223991515567,1.6055766661188475,-0.005843098980847261,7.077263788583707,-0.813298902591167,-0.02163144386279706,0.7194734680955388
8.8,199.95215522641655,114.84762899513454,-0.010258360401698452,-0.012697173839467378,1.604998601287306,-0.006889958614502716,7.037421964811288,-0.7818990317135638,-0.020242067778022007,0.535695159729576
8.85,199.94192219565033,115.19838751930322,-0.012184623346990327,-0.014875846424007345,1.6043087429621576,-0.007867123619615049,6.9989189872988415,-0.759901623846182,-0.018852691693247006,0.3519168513636197
8.9,199.93227356609253,115.5472617999292,-0.014029199037557321,-0.016917727692090954,1.6035133151546688,-0.00877611375590105,6.961292992808013,-0.7458695394891521,-0.01754739199950113,0.2476442051246419
8.95,199.92322502286848,115.89428772773118,-0.015777809263926162,-0.018811927718770993,1.602619454918277,-0.009622294334430232,6.924288374121466,-0.7347291473426503,-0.016299831141667036,0.1979714807354423
9.0,199.9147885878416,116.23949272486628,-0.017426257471517145,-0.020556472753692188,1.6016346138224757,-0.010406096870067747,6.887778684136757,-0.726072391415608,-0.015052270283832898,0.14829875634624096


==> res/s3_B2/results/ce.csv <==
sa,sr,jx,total
0.0005859266031457875,0.0012897658297897586,0.530345916513488,0.5322216089464235


==> res/s3_B2/results/opt.csv <==
tSolve,objVal,status,iterNum,evalNum
0.057151079177856445,281.91579010970355,Optimal,0,1
0.10051608085632324,294.34574617065164,Optimal,0,2
0.10869503021240234,297.51879752228956,Optimal,0,3
0.20746517181396484,290.76295755093287,Optimal,0,4
0.1350080966949463,309.23945001092954,Optimal,0,5
0.11206889152526855,293.4576989859994,Optimal,0,6
0.09392309188842773,310.627532610971,Optimal,0,7
0.07328414916992188,290.0564410945652,Optimal,0,8
0.07260799407958984,268.7400258774288,Optimal,0,9
0.1088709831237793,205.24960961850226,Optimal,0,10
0.060040950775146484,145.31021318398828,Optimal,0,11
0.08588600158691406,113.44671759597938,Optimal,0,12


==> res/s3_B2/results/plant.csv <==
t,x,y,v,r,psi,sa,ux,ax,sr,jx
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.05,200.00000000000415,0.8499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.1,200.00000000000833,1.6999999999999964,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.15,200.00000000001248,2.55,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.2,200.00000000001663,3.4000000000000017,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.25,200.0000000000208,4.249999999999998,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.3,200.00000000002495,5.099999999999997,0.0,0.0,1.57079632679,0.0,17.0,0.0,NaN,0.0
0.35,200.00000000002913,5.950000000000001,0.0,0.0,1.57079632679,0.0,17.0,0.0,NaN,0.0
0.4,200.00000000003328,6.800000000000013,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.45,200.00000000003746,7.649999999999963,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,200.0000000000416,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,200.0000000000416,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.031029489442774345,1.8118085652693923
0.55,199.99994902627594,9.350037746394458,0.0008362537114700605,0.0011698794016164024,1.5708161974742165,0.0016148684720367378,17.002264829948725,0.09059458279170757,0.03356524943869506,1.8119747463989038
0.6,199.9996058650375,10.200301954911218,0.0021544570647694153,0.004356064072435014,1.5709468457401696,0.003356524943869507,17.009059596763446,0.18119747463989044,0.03610100943461576,1.812140927528415
0.65,199.99870459692082,11.051018940479443,0.0026370619490832096,0.009167859302292532,1.5712788449760688,0.005224969415498312,17.020384715896988,0.271808675544549,0.03863676943053648,1.8123071086579263
0.7,199.99698950727898,11.902414601791131,0.0014397950997220702,0.015311762325911533,1.5718857960599089,0.007220201886923152,17.036240602802174,0.362428185505683,0.04117252942645719,1.8124732897874378
0.75,199.9942007694584,12.754714093373485,-0.001951703190458631,0.022564278433874554,1.572828468305248,0.009341949947849615,17.05662767717397,0.45304293270405693,0.0437082894223779,1.8126394709169493
0.8,199.9900675972411,13.60813973746484,-0.007888449357317591,0.030671412785827787,1.5741567472276028,0.011416138320622306,17.081408524663416,0.5352997799432869,0.03890557367698159,1.4606632024971133
0.85,199.98433052972385,14.462891095824062,-0.016709411715549766,0.0391127606248009,1.575901102628939,0.013228843670008407,17.10984280351247,0.5989334500813477,0.03361466990129857,1.0852608528465482
0.9,199.97676387904042,15.31912202930216,-0.028402233316007615,0.047415553133225985,1.5780656949869456,0.014777304570681264,17.14098963443691,0.6438114339824109,0.02832376612561554,0.7098585031959821
0.95,199.9671673795795,16.176938263102596,-0.042649539692536,0.0552494366611503,1.5806347966135939,0.016061220282569958,17.173911111619336,0.6699193004009458,0.023032862349932515,0.33445615354541675
1.0,199.95535967663363,17.036397470498994,-0.05897479703966309,0.06238799855786011,1.5835789752433589,0.01708059080567452,17.207668729185627,0.6772570493369527,0.01774195857424948,-0.04094619610514948
1.0,199.95535967663363,17.036397470498994,-0.05897479703966309,0.06238799855786011,1.5835789752433589,0.01708059080567452,17.207668729185627,0.6772570493369527,0.03641585364030278,0.100354504215273
1.05,199.94114520503823,17.897513831845167,-0.07630097819069445,0.06939153511563263,1.5868713063609394,0.01892357191688935,17.241654447723782,0.682120151009981,0.03730339080829028,0.09416956270585602
1.1,199.9242167463195,18.76028600171621,-0.09412803695898105,0.07687079991593199,1.5905260475120837,0.020810929886503553,17.275875590168702,0.6866740056075384,0.03819092797627778,0.08798462119643903
1.15,199.90423645628758,19.62470939910553,-0.11270387328474503,0.08475319147425754,1.5945650933138804,0.02274266471451711,17.310316694166612,0.6909186131296249,0.03907846514426527,0.08179967968702208
1.2,199.88086226637816,20.490775044529297,-0.13219200266129705,0.09298705526590403,1.599007189564731,0.024724052065375212,17.344962509280872,0.6948639245157037,0.03996600231225278,0.0756147381776051
1.25,199.8537437603134,21.358469101430572,-0.15271340378897313,0.10152616952003332,1.6038693090024516,0.026713851603864257,17.379797551283534,0.6984321523925607,0.04057050817253972,0.06889594402491375
1.3,199.82253628649116,22.227772475830378,-0.174460713433646,0.11014317942194785,1.6091612507543473,0.028484908733166753,17.41479227946828,0.7011948385697291,0.0310955148431016,0.04316523444479833
1.35,199.7869251554891,23.098660660238934,-0.1976714398661532,0.11836259900728523,1.614876914951952,0.029803107522448653,17.449895273099404,0.7027103944133442,0.021620521513663487,0.017434524864682877
1.4,199.74666249572465,23.97110489994909,-0.22226821702137683,0.1256727484051673,1.6209823026970307,0.03064725876489587,17.48504186484716,0.7029388529170754,0.01214552818422541,-0.008296184715432458
1.45,199.70155694219912,24.845072550836,-0.2478594993890036,0.1317055796892697,1.6274226188783558,0.031005219859266398,17.52016830130368,0.7018212395148032,0.002670534854787295,-0.03402689429554791
1.5,199.65147236446504,25.720528307477203,-0.27385164250158045,0.13618386945469482,1.634126674122638,0.030938794107459193,17.555208270096827,0.6996533263388783,-0.006536725276300128,-0.05847631280311398
1.5,199.65147236446504,25.720528307477203,-0.27385164250158045,0.13618386945469482,1.634126674122638,0.030938794107459193,17.555208270096827,0.6996533263388783,-0.005327287385755585,0.10717970466468252
1.55,199.59631773626415,26.597438377763055,-0.2994159009418394,0.1390592672517058,1.6410142550663325,0.030588511593609136,17.590320507550025,0.7047481018974129,-0.008684013168246713,0.09661131767669769
1.6,199.53602146985003,27.475780732226852,-0.32370671296258574,0.14047786605809812,1.648008346588297,0.03007039279063452,17.62567427329741,0.7093144581065481,-0.012040738950737841,0.08604293068871285
1.65,199.47052373150842,28.355535023328596,-0.3460784182673466,0.14061970934279533,1.655040788706782,0.029384437698535354,17.661243146371522,0.7133523949662841,-0.015397464733228956,0.07547454370072806
1.7,199.39978155088082,29.236679825733056,-0.3660967516965215,0.13961991899695242,1.6620513088851259,0.028530012811773905,17.697000887336266,0.7168788682179125,-0.018754190515720085,0.06490615671274325
1.75,199.32377607475559,30.11919366715983,-0.38347100707788095,0.13757825557620054,1.66898536374237,0.027508792072521604,17.732922582997507,0.7198490748901794,-0.02201209198729664,0.051692742413391946
1.8,199.24251462816386,31.00305533115083,-0.39800752032130615,0.1345878956375524,1.6757933092207984,0.026346428193174808,17.76896449764846,0.7215764215298038,-0.024541234027024194,0.018974121522487526
1.85,199.15603317450353,31.888243362441656,-0.4095667314300624,0.1307492008371627,1.6824299950594945,0.025056158330339025,17.805053565979772,0.7217066163595647,-0.02707037606675175,-0.013744499368416888
1.9,199.06439343693899,32.774735291039285,-0.41810085670131447,0.1261419279215959,1.6888552558408392,0.023639410976008263,17.841108083414834,0.7202014258688713,-0.029599518106479292,-0.04646312025932117
1.95,198.96768615756912,33.66250859694402,-0.42362128993947823,0.12082234626741077,1.6950323803984677,0.02209620651969112,17.877046443049252,0.7170603043336327,-0.03212866014620684,-0.07918174115022558
2.0,198.86603505218827,34.55154185842491,-0.42615226583324567,0.11483224656771507,1.7009265085657543,0.020429939933799306,17.912787042509198,0.7123253620389941,-0.03415070722625445,-0.1056104984551697
2.0,198.86603505218827,34.55154185842491,-0.42615226583324567,0.11483224656771507,1.7009265085657543,0.020429939933799306,17.912787042509198,0.7123253620389941,0.016208112648120637,0.7072799209843886
2.05,198.75952102056664,35.44182268054738,-0.4245288898866895,0.1097548871932078,1.7065317000824376,0.021075689903488775,17.9492941126048,0.7480914836335022,0.009621886139458259,0.7233649427959477
2.1,198.64800392165876,36.333377489997126,-0.419502333059707,0.10645472989208289,1.7119314917655453,0.021392128547745137,17.987609595057393,0.7846618563185891,0.003035659630795818,0.7394499646075069
2.15,198.53138592344644,37.22625672841762,-0.4130957416486046,0.10408519515025019,1.7171925623676625,0.02137925586656837,18.027773702421502,0.822036480094253,-0.0035505668778665614,0.7555349864190659
2.2,198.40965984685974,38.12052588369952,-0.4064375170200649,0.10200209441267097,1.722344806757918,0.0210338224059973,18.069824274232037,0.8599880330017394,-0.010136793386529001,0.7716200082306252
2.25,198.28288917805386,39.016263392353004,-0.40000932426557023,0.0997208233340138,1.7273894264581404,0.020363977142198997,18.113802846860445,0.8990865927360329,-0.017530786874553658,0.7311960983382324
2.3,198.15119014082038,39.91355797055352,-0.3939443447149465,0.09683060252100248,1.7323066559337286,0.019261006303112862,18.159605909186137,0.9317268730232403,-0.026596551435899094,0.5738201468044384
2.35,198.01474139970975,40.812496445906255,-0.3881031219442092,0.09294761594000235,1.7370558796133575,0.017705644855639937,18.206844075759342,0.9565007773514704,-0.035662315997244606,0.416444195270643
2.4,197.87378124248937,41.71315775170663,-0.3820841287130682,0.08778717415635776,1.7415796851556067,0.015726037118536106,18.25512870482529,0.9738583120609139,-0.04472808055859004,0.2590682437368491
2.45,197.7286029912368,42.61561443561447,-0.3753601454451505,0.08109707420982762,1.7458085356619988,0.013207664696470575,18.304054824521657,0.9820154597432488,-0.05379384511993556,0.1016922922030537
2.5,197.5795626922313,43.519932031128505,-0.3672667146915171,0.07271317041047373,1.7496615081066387,0.0103461584549534,18.353233330813968,0.9840198431726769,-0.05765445290414084,0.025404538566609305
2.5,197.5795626922313,43.519932031128505,-0.3672667146915171,0.07271317041047373,1.7496615081066387,0.0103461584549534,18.353233330813968,0.9840198431726769,-0.07106300758517455,-0.7621522405226011
2.55,197.42708308842782,44.42615780147188,-0.3572225728173012,0.062425974229451446,1.753048465928959,0.006779574128261261,18.401472379884503,0.9453570638998375,-0.07160036548251252,-0.7843589303909875
2.6,197.2716627905423,45.33428588755432,-0.34433855015991705,0.0503308851290516,1.7558740195562648,0.003186121906702138,18.447750531629058,0.905583950133578,-0.07213772337985049,-0.8065656202593738
2.65,197.1138160293199,46.244296868308574,-0.32769808096662806,0.03681664791739547,1.75805795842399,-0.00043419820972382707,18.49201226932297,0.8647005018738998,-0.07267508127718846,-0.8287723101277602
2.7,196.9540668041427,47.15617265797633,-0.30678608194978935,0.022182425042448283,1.7595368482048352,-0.004071653982109829,18.53420317918028,0.8229469358672401,-0.07321243917452643,-0.8509789999961466
2.75,196.79295508259477,48.06989771454737,-0.28139031232450723,0.0066575436601513695,1.7602612517845346,-0.007739581204802238,18.57427591174033,0.7799940903287602,-0.07173953422400536,-0.8235672202175974
2.8,196.63104175979745,48.98546088118042,-0.251351625884417,-0.009435113288585007,1.760193042725632,-0.011155391773841955,18.61231303335522,0.7428169681909463,-0.06475789767556012,-0.6601857428068096
2.85,196.46887013250523,49.90286071479671,-0.21659801305344972,-0.025532879924206258,1.759317796106094,-0.014218745743908849,18.648696725201848,0.7138922179858753,-0.057776261127114814,-0.4968042653960204
2.9,196.3069508783064,50.82211064112352,-0.17745932222041416,-0.04116867491508086,1.7576472287156464,-0.016933017886553454,18.683838406384986,0.693136541651344,-0.05079462457866957,-0.3334227879852328
2.95,196.14576387539907,51.74323886227657,-0.13458743859777175,-0.05598631717588034,1.755214551091141,-0.019298208201775795,18.71814653059816,0.6805499391873523,-0.043812988030224265,-0.17004131057444363
3.0,195.98576608817464,52.666289498957156,-0.08874069102773113,-0.06969386026452888,1.7520673732802756,-0.021278500138826137,18.752020006390453,0.6750862602772351,-0.03417974828609478,-0.08410937715293001
3.0,195.98576608817464,52.666289498957156,-0.08874069102773113,-0.06969386026452888,1.7520673732802756,-0.021278500138826137,18.752020006390453,0.6750862602772351,-0.07500656992410551,-0.2610296997941791
3.05,195.8274419263323,53.59132401967921,-0.041795758350483346,-0.08347320165007813,1.7482441184472444,-0.025066636889645725,18.785481397962094,0.6640367162389152,-0.07651890010867836,-0.18095206173861245
3.1,195.67149541957963,54.518434954657764,0.005748624938846647,-0.09851803822226521,1.743698987902455,-0.028930390149693987,18.818490409379393,0.6569910541033739,-0.07803123029325124,-0.10087442368304508
3.15,195.51867386186112,55.44772169942091,0.05488090863728497,-0.11454752208981228,1.7383759288769676,-0.032869759918970856,18.851247234737478,0.6539492738706107,-0.07954356047782409,-0.020796785627478415
3.2,195.36971375248007,56.37928323137494,0.10628936502219331,-0.13131150788526,1.732231528735091,-0.03685479471894674,18.883952174693572,0.6549212687144647,-0.08105589066239695,0.059280852428088955
3.25,195.22533999340178,57.31321691240132,0.1603759766078525,-0.14860632763617687,1.7252357256495914,-0.04092084528378154,18.91680543429226,0.6598953620508222,-0.07176191065693767,0.14292788707149706
3.3,195.08625409342218,58.249615624494936,0.21791154210717323,-0.16557351142063173,1.7173761212111005,-0.04385674286948012,18.950016026497053,0.6692716110227873,-0.04567398926123694,0.23212207296640547
3.35,194.9529934286937,59.18854798424557,0.27933853092695393,-0.18060995103059074,1.7087105912952896,-0.04548824429764939,18.983806923883524,0.6831075693184806,-0.019586067865535996,0.3213162588613146
3.4,194.8259152457038,60.130060671317786,0.3437719633528229,-0.19255955527328394,1.6993664659581829,-0.04581534965603368,19.018401111917147,0.7014032369089189,0.0065018535301647265,0.410510444756223
3.45,194.7052230269445,61.074187584001955,0.40950952006647123,-0.20059145552314703,1.6895202706018306,-0.04483805894463294,19.05402157606266,0.7241586137941028,0.03258977492586567,0.4997046306511322
3.5,194.59098797831803,62.02095559159477,0.47432986617556555,-0.20422257268108063,1.6793817638244934,-0.042889972768369575,19.090856256357977,0.7487002129469744,0.04154979633853947,0.4516352213076169
3.5,194.59098797831803,62.02095559159477,0.47432986617556555,-0.20422257268108063,1.6793817638244934,-0.042889972768369575,19.090856256357977,0.7487002129469744,-0.03101562155005434,-0.8482573519123248
3.55,194.4833034918608,62.970370390974516,0.533983774024164,-0.20629161861072,1.6691231560463389,-0.044365280017235,19.12723594745973,0.7065874740090725,-0.027996668404563017,-0.8362522056037602
3.6,194.38264357580655,63.92236019306536,0.5875748845361536,-0.2092063284504037,1.658738545209891,-0.04568963960882589,19.161525008047477,0.6650749923865982,-0.02497771525907167,-0.8242470592951955
3.65,194.2895089427033,64.87681694781088,0.6367794903783771,-0.2126677046226555,1.6481934452298816,-0.04686305154314218,19.193753450986982,0.6241627680795528,-0.021958762113580353,-0.8122419129866308
3.7,194.20433268687455,65.8336160289572,0.6827915375430175,-0.21644194580539644,1.637466762932239,-0.04789767131500126,19.22394945588647,0.5836616988055492,-0.018939808968089004,-0.8002367666780662
3.75,194.12749692705185,66.79261869209056,0.7264421322757995,-0.22036945528479615,1.6265468975491044,-0.04878138440661613,19.25212301695237,0.5437602493698428,-0.011663575750319184,-0.7220013771320561
3.8,194.05933101186966,67.75367674625376,0.7684736403557868,-0.2240299559491995,1.615433944552968,-0.049027416340574434,19.278473892237283,0.5120311402637929,0.002822527060351925,-0.531602491470896
3.85,194.00006365964504,68.71664804235505,0.8093190557613269,-0.22667958565285307,1.6041604026891891,-0.048519055972209825,19.30348734716304,0.4902900395591587,0.017308629871023162,-0.3412036058097343
3.9,193.94981475198196,69.68140446691498,0.8487141993997808,-0.22772586794345362,1.5927926400692864,-0.0472914719083919,19.32765467750276,0.4779898314102009,0.03179473268169426,-0.15080472014857432
3.95,193.908611858417,70.6478358191318,0.885923647128409,-0.22672482080009876,1.581422001381541,-0.04532987086854724,19.35144608826406,0.4753376441306051,0.04628083549236551,0.039594165512587445
4.0,193.87639641269845,71.61585194729231,0.9198564300152401,-0.22338168513717366,1.5701597731866523,-0.04289712915589305,19.375298496841467,0.47886674894804176,0.04838323290002293,0.06668069740401404
4.0,193.87639641269845,71.61585194729231,0.9198564300152401,-0.22338168513717366,1.5701597731866523,-0.04289712915589305,19.375298496841467,0.47886674894804176,0.011432830588354832,0.12250754943306107
4.05,193.85310221503408,72.58537723325081,0.9484194080780312,-0.2188827864297534,1.5591025788680934,-0.042192624067695896,19.399390314747706,0.4847128877424374,0.01674737293953142,0.1113380023427675
4.1,193.83880027195343,73.55633886794438,0.9710543307740231,-0.214159895597715,1.5482752436919618,-0.041222391861939905,19.4237604776598,0.4900005491823185,0.022061915290708015,0.10016845525247392
4.15,193.8335463303799,74.52866081587582,0.9883646405871148,-0.20906083110636078,1.5376928421807399,-0.03998643253862506,19.44838106171003,0.49472973326768493,0.027376457641884698,0.08899890816218016
4.2,193.83733964713065,75.50226489731143,1.0007464746669472,-0.20345684838678957,1.5273775781069652,-0.03848474609775145,19.473224143030663,0.4989004399985366,0.03269099999306129,0.07782936107188658
4.25,193.85012918734077,76.47707257708686,1.0084471787480178,-0.19724156265261103,1.5173573503252715,-0.03675569555629485,19.498259558093917,0.5022512588687915,0.03527428774332341,0.04804869567686301
4.3,193.87182182549648,77.45300533637032,1.0115082139558653,-0.19047238589263665,1.5076622824185226,-0.03501645791779038,19.523408992720068,0.5033023179893531,0.03432066900967745,-0.005832903033839029
4.35,193.9023058133953,78.42998213825712,1.0099446382749777,-0.1833421431251899,1.4983160066284307,-0.03332249721525616,19.54854472102216,0.5016756783428148,0.0333670502760315,-0.059714501744541036
4.4,193.9414600636464,79.40791780748354,1.0039484693999423,-0.17602069076469531,1.4893316812238253,-0.031678459925337916,19.573531525813188,0.4973399689854326,0.03241343154238553,-0.11359610045524404
4.45,193.98915044927494,80.38672432771016,0.993832172551039,-0.1686423206762399,1.4807150828363655,-0.030079843750939847,19.598233813252744,0.49034777448031297,0.03145981280873958,-0.16747769916594607
4.5,194.04522735910413,81.36631217246062,0.9799901374446682,-0.16129372047580925,1.4724669116647442,-0.028506928088483294,19.622528195834978,0.4810881691650238,0.031500093025559305,-0.20206640427252756
4.5,194.04522735910413,81.36631217246062,0.9799901374446682,-0.16129372047580925,1.4724669116647442,-0.028506928088483294,19.622528195834978,0.4810881691650238,0.01827829003794587,0.20730844113770647
4.55,194.1095355564858,82.34659920194584,0.9626164288322424,-0.15422177006005805,1.4645808923889216,-0.027512544025045535,19.646830951581222,0.49080629541623766,0.021497072499564566,0.18141660891084851
4.6,194.18193853809527,83.32753619496907,0.9422470090878202,-0.14748928937839262,1.4570390927904275,-0.026357220838526846,19.671587248849747,0.4992298300561086,0.02471585496118326,0.15552477668399056
4.65,194.26226940324477,84.30908709628724,0.9196256555059441,-0.1408900265649482,1.4498297242281655,-0.0250409585289272,19.69673235805998,0.5063587730846368,0.027934637422802017,0.12963294445713217
4.7,194.35031961151572,85.2912224937922,0.8952430201270649,-0.134245194883742,1.4429508524428099,-0.023563757096246644,19.722201549631354,0.5121931245018219,0.031153419884420712,0.10374111223027421
4.75,194.44584637950956,86.2739191824534,0.8694053227568226,-0.12740542904858343,1.4364083958524192,-0.0219560615652543,19.747925256759448,0.516252338836162,0.03246799078482797,0.04779312963204689
4.8,194.54857839436335,87.25715857348143,0.8421943998818462,-0.12036078737864445,1.4302133005388933,-0.02034622976157281,19.773761172925344,0.5165104111064668,0.03189862585316933,-0.037890970429178966
4.85,194.6582335110212,88.24092039725434,0.8136347016658635,-0.113197072651879,1.42437438966011,-0.018764827008022913,19.799504359916,0.5124848970520434,0.03132926092151069,-0.1235750704904048
4.9,194.7745272281368,89.22517940665088,0.783850296566144,-0.1059909350526643,1.4188947809508914,-0.01721274258219882,19.82493788257127,0.5041538138158749,0.030759895989852043,-0.2092591705516322
4.95,194.8971667540552,90.20990681110699,0.7529906559233244,-0.09880020904674078,1.4137751840910897,-0.01569115090235246,19.8498488551857,0.4917323346333517,0.03018685235854875,-0.29463190887528456
5.0,195.0258534827589,91.19507073279709,0.7212264405717538,-0.09167039084110992,1.4090137093776358,-0.014214177425987608,19.874062391414284,0.476393567871694,0.028930190000022445,-0.32214379001939564
5.0,195.0258534827589,91.19507073279709,0.7212264405717538,-0.09167039084110992,1.4090137093776358,-0.014214177425987608,19.874062391414284,0.476393567871694,0.034749994404245144,-0.4492083089479602
5.05,195.16027404639198,92.18063655042657,0.6889074749543062,-0.08442576829539655,1.4046097931014991,-0.012354217962604351,19.897273437552094,0.45110584024895795,0.03964838413108527,-0.5623007959614856
5.1,195.30006009404065,93.1665640764586,0.6562771679696545,-0.07670152552709882,1.400579263460474,-0.01026248115101754,19.91907964716792,0.4203178533967846,0.044546773857925395,-0.6753932829750111
5.15,195.4447941884387,94.15281040857067,0.6232043449974415,-0.06827499529262859,1.396951593384612,-0.007888175346348248,19.93919776944122,0.3834330180587631,0.04944516358476561,-0.7884857699885385
5.2,195.5940142226941,95.1393310822818,0.589401683584142,-0.058941489285620555,1.3937669931179888,-0.005349543399794385,19.957338269189663,0.3418401928717863,0.04794010557385122,-0.8263645455060064
5.25,195.74723111908008,96.12607980214467,0.5541479093780031,-0.048941423511105725,1.3910682553154867,-0.0031016378757743345,19.97340336274146,0.30088434100216643,0.041976115386952915,-0.8118695292788185
5.3,195.90399090776137,97.11300919720722,0.51689260458455,-0.03875875281050335,1.3888764071718043,-0.00115156008078612,19.987438824682346,0.2606537799183001,0.036012125200054604,-0.7973745130516308
5.35,196.06388126742834,98.1000706802812,0.4776105556484802,-0.02876974331611354,1.3871897039585612,0.0004948501057438544,19.999480747757733,0.22114002776880537,0.029907165040281503,-0.7830842418666273
5.4,196.22651758030247,99.08721661080259,0.4365355336991791,-0.019303636241211838,1.3859901278885525,0.0018208893814835353,20.009564349398595,0.18231882464732768,0.023155693677145494,-0.7697329647163518
5.45,196.3915424841431,100.07440012659309,0.3940920553657933,-0.010654582179948096,1.385245157883834,0.0028098888607605817,20.017723687509633,0.14416596063433276,0.016404222314009606,-0.7563816875660764
5.5,196.5586396006386,101.06157202093155,0.35093733476807726,-0.003064655082963528,1.3849069930703561,0.0034613131923826464,20.023992071464036,0.106680658184786,0.009652750950873715,-0.7430304104158011
5.5,196.5586396006386,101.06157202093155,0.35093733476807726,-0.003064655082963528,1.3849069930703561,0.0034613131923826464,20.023992071464036,0.106680658184786,0.011939966062019828,-1.0291258586643826
5.55,196.72751855225349,102.04867509063274,0.30792028557599344,0.0033784600406167025,1.3849193272253526,0.004010414369442253,20.027878285312696,0.045539661016493926,0.010024081020364613,-1.4165140280672954
5.6,196.89788719933625,103.0356072548337,0.265955785417152,0.008799556686486937,1.3852278070543187,0.0044637212944191006,20.028223214091184,-0.034970744621942856,0.008108195978709402,-1.8039021974702085
5.65,197.0694477831052,104.02221712304734,0.22568330924615576,0.013295191601845394,1.3857838337098312,0.004780670679538594,20.024109704987257,-0.13037682192926808,0.0036458643403295566,-1.9104420314149473
5.7,197.24191499847265,105.0083179155226,0.18743867135563713,0.01681432733957475,1.3865410856537306,0.004803560391876158,20.015241748835344,-0.2232855568179125,-0.0027837606454047857,-1.800008510146517
5.75,197.4150511237242,105.99371843549949,0.15149581222483047,0.01919763947602209,1.3874464281690833,0.004506331182009801,20.001873548301766,-0.31049038319364675,-0.008995712009959108,-1.6870357784819143
5.8,197.58867189416986,106.97823211975944,0.11823464444933753,0.02033469081743981,1.3884399720622473,0.003937977164057843,19.984294170968287,-0.39157973085893905,-0.013728856625840925,-1.5568124426797811
5.85,197.76264177108965,107.96167958293461,0.08810361187793897,0.020189579960198396,1.3894584767585767,0.0031310509715745246,19.962824306409875,-0.4661424145782769,-0.018462001241722748,-1.4265891068776484
5.9,197.93687192171205,108.94388973767198,0.06154452824147146,0.01875928626423584,1.3904375001859608,0.002117217749841898,19.937784694536013,-0.5345025833866877,-0.021723178915973647,-1.311637108378467
5.95,198.1113152645638,109.92469953965008,0.038988226634110716,0.016115065282869476,1.3913142102346898,0.0009658725957676791,19.90946508968894,-0.597380196341722,-0.02433062724699501,-1.2034674098229494
6.0,198.28596041044636,110.90395337239893,0.020767226736270274,0.012351850560001276,1.392030369440256,-0.00031039441971841635,19.87813679115721,-0.6548527170095897,-0.026206569464586167,-1.095753029539134
6.0,198.28596041044636,110.90395337239893,0.020767226736270274,0.012351850560001276,1.392030369440256,-0.00031039441971841635,19.87813679115721,-0.6548527170095897,0.04882402317690995,-0.8738325256808108
6.05,198.4607048868864,111.88152735885627,0.009138810858723069,0.010546092332156693,1.3925825646812948,0.0023251186454769385,19.84413370318409,-0.7085466932952703,0.05668615883748582,-1.2778113819576304
6.1,198.63498237836592,112.85738065133981,0.0028205410605932554,0.013283468825271658,1.3931608900915244,0.005250967657419833,19.80698128784651,-0.7779866504928475,0.0567070265258319,-1.342035607380582
6.15,198.80817130642777,113.83145462349104,-0.0026514429543533177,0.019523130028768536,1.3939692922744646,0.007925760978807674,19.766495242837177,-0.8396449375427515,0.05048072867231103,-1.1248531061093618
6.2,198.9797687604768,114.80368132868291,-0.010423836855609244,0.02806456230213593,1.3951513136503126,0.010357802522926415,19.72319417943427,-0.8906499533094604,0.046849499656990035,-0.9150475908792844
6.25,199.1493582338175,115.77400262288398,-0.022171381895456022,0.038094764084737436,1.3968007594336453,0.012542478148218508,19.6776042125876,-0.931376040603857,0.03810305139223098,-0.7219455407747948
6.3,199.31658824089436,116.74237261116376,-0.03888701025538992,0.04865261649393074,1.3989694282689868,0.014153086417924263,19.630209113585977,-0.9629541124952675,0.02608088846885163,-0.5459939158714202
6.35,199.48119890077973,117.70875065527827,-0.06074696159165913,0.05873882632444345,1.4016580897957183,0.015115039304615973,19.58143838642721,-0.9866872810142531,0.01236590615150986,-0.40396038350474317
6.4,199.6430197988153,118.67309931180553,-0.0871219101688526,0.06751919821232225,1.404821373405683,0.015460821061343201,19.53165028430213,-1.0039966119873414,0.0022496123757432054,-0.29565216751008183
6.45,199.80194928063258,119.63538511954633,-0.11665017184399551,0.07457088083156402,1.4083811240552888,0.015372532985703104,19.481118811281938,-1.016553748185592,-0.005394418335574936,-0.21014287493036396
6.5,199.95791700360834,120.59558146566579,-0.1477452197114654,0.07976792721900063,1.4122472598470928,0.014984468605384596,19.430052667814543,-1.0255816712592614,-0.010045280186174548,-0.15172239265096374


==> res/s3_C2/results/case.csv <==
wgoal,wpsi,wtime,whaf,wce,csa,wsr,wjx,path,driver,ixt,iyt,ivt,irt,ipsit,isat,iut,iaxt,fxt,fyt,fvt,frt,fpsit,fsat,fut,faxt,outlev,feastolAbs,maxit,maxtimeCpu,ftol,feastol,infeastol,maxfevals,maxtimeReal,opttol,opttolAbs,xtol,acceptableObjChangeTol,warmStartInitPoint,dualInfTol,acceptableTol,acceptableConstrViolTol,acceptableDualInfTol,acceptableComplInfTol,divergingIteratesTol,radius,sX,sy,Xi,Yi,xRef,yRef,psiRef,goalTol,xi,yi,vi,ri,psii,sai,ui,axi,model,Xmin,Xmax,Ymin,Ymax,tp,tex,sms,smh,Lr,Lrd,NI,colPts,Nck,solver,MPCmaxIter,predictX0,fixedTp,integrationScheme,tfMax
10.0,0.01,100.0,1.0,1.0,0.1,1.0,0.01,1.0,1.0,0.5,0.5,0.5,0.005,0.5,0.025,0.5,0.5,5.0,5.0,NaN,NaN,NaN,NaN,NaN,NaN,0,0.07,500,30.0,1.0e-15,1.0e20,0.01,-1,30.0,1.0e20,0.5,1.0e-12,1.0e20,yes,5.0,0.01,0.01,1.0e10,0.01,1.0e20, [5.0\ 10.0\ 2.0] , [0.0\ 0.0\ 0.0] , [0.0\ 0.0\ 0.0] , [205.0\ 180.0\ 200.0] , [50.0\ 75.0\ 65.0] ,200.0,125.0,1.5701,15.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,ThreeDOFv2,NaN,NaN,NaN,NaN,NaN,0.5,2.0,4.0,50.0,5.0,NaN,10,NaN,KNITRO,300,true,true,trapezoidal,10


==> res/s3_C2/results/ce.csv <==
sa,sr,jx,total
0.00042208210473426336,0.000921994612814649,0.4198844886340593,0.42122856535160824


==> res/s3_C2/results/obs_1.csv <==
idx,t,xo,yo,ro,xv,yv,clr
1,0.0,205.0,50.0,5.0,200.0,0.0,25.0
2,2.3,205.0,50.0,5.0,198.26261811403683,34.26640093007628,50.0
3,4.7,205.0,50.0,5.0,195.04497029967962,77.67546151534401,75.0
4,7.0,205.0,50.0,5.0,200.99263244919777,124.10771517918585,100.0


==> res/s3_C2/results/obs_2.csv <==
idx,t,xo,yo,ro,xv,yv,clr
1,0.0,180.0,75.0,10.0,200.0,0.0,25.0
2,2.3,180.0,75.0,10.0,198.26261811403683,34.26640093007628,50.0
3,4.7,180.0,75.0,10.0,195.04497029967962,77.67546151534401,75.0
4,7.0,180.0,75.0,10.0,200.99263244919777,124.10771517918585,100.0


==> res/s3_C2/results/obs_3.csv <==
idx,t,xo,yo,ro,xv,yv,clr
1,0.0,200.0,65.0,2.0,200.0,0.0,25.0
2,2.3,200.0,65.0,2.0,198.26261811403683,34.26640093007628,50.0
3,4.7,200.0,65.0,2.0,195.04497029967962,77.67546151534401,75.0
4,7.0,200.0,65.0,2.0,200.99263244919777,124.10771517918585,100.0


==> res/s3_C2/results/opt.csv <==
tSolve,objVal,status,iterNum,evalNum
0.08250999450683594,289.6986059871461,Optimal,0,1
0.04670000076293945,283.4494979309384,Optimal,0,2
0.08275008201599121,290.8187282332333,Optimal,0,3
0.1125190258026123,300.42480677066027,Optimal,0,4
0.16416096687316895,323.17440768834604,Optimal,0,5
0.12400388717651367,279.74041898185766,Optimal,0,6
0.09792900085449219,292.39342701453705,Optimal,0,7
0.09367895126342773,279.20821463428257,Optimal,0,8
0.05990099906921387,259.73932195077725,Optimal,0,9
0.05945587158203125,252.45452071004993,Optimal,0,10
0.1328721046447754,174.1697613845466,Optimal,0,11
0.08477497100830078,143.78764812799045,Optimal,0,12
0.05940508842468262,157.61960575911093,Optimal,0,13


==> res/s3_C2/results/plant.csv <==
t,x,y,v,r,psi,sa,ux,ax,sr,jx
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.011316820577369347,200.00000000000094,0.19238594981527882,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.022633641154738694,200.00000000000188,0.38477189963055775,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.03395046173210804,200.0000000000028,0.5771578494458368,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.04526728230947739,200.00000000000375,0.7695437992611163,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.05658410288684673,200.00000000000472,0.9619297490763947,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.06790092346421608,200.00000000000566,1.1543156988916754,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.07921774404158542,200.0000000000066,1.3467016487069468,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.09053456461895477,200.00000000000753,1.5390875985222257,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.10185138519632411,200.00000000000847,1.7314735483375003,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.11316820577369346,200.0000000000094,1.9238594981527881,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,200.0000000000094,1.9238594981527881,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.042946515779643105,1.7371396742559648
0.55,199.99992977180528,2.7738956942927553,0.0011594377566745025,0.001607481215094194,1.570823634394182,0.0022317325059324562,17.002171956170248,0.08688887835856615,0.04632278445765519,1.7384154600866815
0.6,199.99945725029582,3.6241490766000712,0.002996810264641812,0.005981719245482856,1.5710030852721415,0.0046322784457655175,17.008689950990714,0.17384154600866814,0.049699053135667276,1.739691245917398
0.65,199.99821706224392,4.474836663392792,0.0036976734696989874,0.012581118515974994,1.5714588198814072,0.007201637819499182,17.01955717392597,0.2608580029503059,0.053075321813679355,1.7409670317481143
0.7,199.99585867690038,5.326174808375841,0.0021014757666199466,0.020998693686804043,1.5722914487496453,0.00993981062713345,17.034776814440605,0.3479382491834795,0.05645159049169144,1.742242817578831
0.75,199.99202681067806,6.178378562558448,-0.002495035549375124,0.030925219816344576,1.5735837443118719,0.012848353814869085,17.05435258474821,0.43512258483642274,0.05982785916970353,1.7435186034095473
0.8,199.9863512864877,7.031659937367479,-0.010580395019418987,0.042003238487910544,1.5754036473929027,0.015654045745945228,17.078181782257843,0.5153389177634101,0.05130275300331113,1.4367381878417034
0.85,199.97848642281255,7.886210036376881,-0.022689940084377982,0.053399471930693776,1.5777891875195602,0.017980878276091437,17.10560595328567,0.5788546210929059,0.04177741504115832,1.1040676871745836
0.9,199.96815050928834,8.742178158671333,-0.038800310844962466,0.064350913199938,1.5807361226712484,0.01983161557909554,17.135790156240674,0.6257412429349573,0.03225207707900547,0.7713971865074627
0.95,199.95511333041466,9.599670166480582,-0.05838778324530054,0.07432239376947802,1.5842078612052974,0.021206085983991985,17.167902852161944,0.6559943397436523,0.022726739116852655,0.43872668584034274
1.0,199.93918450856862,10.458749021183124,-0.08067616159414429,0.08294210067528579,1.5881457020464582,0.022104289490780808,17.201112364797815,0.6696139115189916,0.013201401154699813,0.10605618517322203
1.0,199.93918450856862,10.458749021183124,-0.08067616159414429,0.08294210067528579,1.5881457020464582,0.022104289490780808,17.201112364797815,0.6696139115189916,-0.0156441092297553,0.298596442671355
1.05,199.9202516033611,11.31944188103137,-0.1053934862466713,0.08907610337084661,1.5924596910230482,0.021357982007609803,17.234957706414022,0.6840277628676562,-0.014208190097084959,0.27795761127522894
1.1,199.89835261330273,12.181773032808099,-0.13095254182096375,0.09245870993218133,1.597007604805866,0.020683470481072313,17.26949794205842,0.6974096726465145,-0.012772270964414615,0.2573187798791029
1.15,199.87349313920973,13.045767050802642,-0.1553596949855013,0.09392199968624022,1.6016736535852276,0.02008075491116834,17.304681474652508,0.7097596408555665,-0.011336351831744279,0.23667994848297697
1.2,199.8456274789764,13.911444880568624,-0.17749094955670752,0.09408611250486908,1.6063782362085948,0.01954983529789789,17.34045670711781,0.7210776674948122,-0.009900432699073935,0.21604111708685092
1.25,199.81468390717566,14.778823519113399,-0.19680202097303875,0.09341101006297722,1.6110683504938954,0.01908825177266127,17.37677505773797,0.7315136224156912,-0.008427593168760163,0.19315287508780363
1.3,199.78057809204162,15.647915809681404,-0.2131326253766273,0.0922529833405286,1.6157112894515853,0.018731408983517463,17.4135549071989,0.7389104435110806,-0.005819989040142775,0.10112801262502093
1.35,199.7432189339673,16.51872554492752,-0.226539776069774,0.0909375247305479,1.6202910165720856,0.018505747911598733,17.450588590423582,0.7416571886701998,-0.003212384911525385,0.009103150162238213
1.4,199.7025075820935,17.39124347951216,-0.2372988908731211,0.08971160613321857,1.6248065046395719,0.018410318769237898,17.487644485102102,0.7398117246167423,-0.0006047807829080085,-0.08292171230054404
1.45,199.65834349384713,18.2654474193821,-0.24579343925564673,0.08875580405042766,1.629266839293799,0.018447489170644375,17.524494206247475,0.7332770429732126,0.002002823345709381,-0.17494657476332676
1.5,199.61062447177375,19.14130227228132,-0.25246399100281847,0.08820503310823063,1.6336889660936122,0.018605237294011107,17.560903163376192,0.7225296884034943,0.004448173806354129,-0.2605397065858715
1.5,199.61062447177375,19.14130227228132,-0.25246399100281847,0.08820503310823063,1.6336889660936122,0.018605237294011107,17.560903163376192,0.7225296884034943,-0.007683753079017697,0.06540260024061292
1.55,199.55926643094747,20.018768895565014,-0.25811583046013503,0.08764597100483272,1.6380871054359925,0.01819895711619646,17.5971042020108,0.7253678762635131,-0.00856745403356822,0.048124914160137616
1.6,199.50426555659757,20.89783370325694,-0.26308647361153825,0.08667088108912456,1.6424466392225265,0.017748491890654288,17.63342555293081,0.7273421798195081,-0.00945115498811874,0.03084722807966231
1.65,199.44564191190764,21.77848881846121,-0.2672308675221271,0.08533844737158443,1.6467482449006874,0.017253841617384583,17.66982402192102,0.7284525990714793,-0.010334855942669259,0.013569541999187076
1.7,199.3834217390856,22.66072485563832,-0.2704679003074912,0.08369186406030038,1.6509752510683553,0.016715006296387364,17.706256414766226,0.7286991340194268,-0.01121855689721978,-0.0037081440812882192
1.75,199.31763890393304,23.54453107284351,-0.2727655837063473,0.08176138090872617,1.6551132694767074,0.016136350040389005,17.74267936723293,0.7280505686639214,-0.01189420082671129,-0.022474038277053517
1.8,199.24833781517756,24.429895849131455,-0.27406698112098243,0.07960797565850854,1.6591488513075592,0.015561082370233313,17.77904081462631,0.7261978302420545,-0.011052834334379081,-0.05209093459638181
1.85,199.17556664301327,25.31680540479269,-0.27430801080207207,0.07733574359086925,1.6630718166122258,0.015027952227154641,17.815273939432753,0.7228637520069333,-0.01021146784204687,-0.08170783091571011
1.9,199.09936323008162,26.205241436882993,-0.2735786852466686,0.0750366795721215,1.6668807950413687,0.014538909439107076,17.85130385484392,0.7180343877864069,-0.009370101349714664,-0.11132472723503826
1.95,199.019770958932,27.0951832465533,-0.2719592474079154,0.07278628901880163,1.6705760627440986,0.014092671780524237,17.88705343886952,0.7116788608760857,-0.008528734857382453,-0.14094162355436657
2.0,198.9368324001368,27.986606696470453,-0.26957345476792516,0.07063634764724012,1.6741611251208863,0.013685851875143679,17.92244744839648,0.703947519641735,-0.00784790619068423,-0.16419711164688397
2.0,198.9368324001368,27.986606696470453,-0.26957345476792516,0.07063634764724012,1.6741611251208863,0.013685851875143679,17.92244744839648,0.703947519641735,0.005833980531860884,-0.006334284358759629
2.05,198.85057075746684,28.879485900953913,-0.2662601075633959,0.06903342534178078,1.677649113877308,0.013922152049574863,17.957633296692606,0.7034142155931359,0.0036180264453865253,-0.014997877585204766
2.1,198.76094844516436,29.773800479475877,-0.2624136997525028,0.06814267461662146,1.6810762914104358,0.014047654519682326,17.99278165029477,0.7024477318832145,0.001402072358912146,-0.02366147081164998
2.15,198.66794495214162,30.66953398946272,-0.25869881040465514,0.06763867638905412,1.6844697714165078,0.014062359285466078,18.027870850219905,0.7010480685119709,-0.000813881727562213,-0.03232506403809512
2.2,198.57156902051247,31.56667229000372,-0.2554511634397742,0.06727593290961056,1.6878425399867376,0.013966253722659302,18.062879250770706,0.6992152198048032,-0.003029835814036592,-0.04098865726454034
2.25,198.47185116096205,32.46520295103733,-0.25278167694879083,0.06686389206863179,1.6911966488686274,0.013745736293739937,18.097785101529208,0.6969430718771118,-0.005868456706483029,-0.04993213892193907
2.3,198.36884173626214,33.36511519894851,-0.2506936645119514,0.06619989795453907,1.694524720201615,0.013325778881245028,18.132565663519276,0.6941978996260446,-0.010954067363197395,-0.059885641401803094
2.35,198.26261811403683,34.26640093007628,-0.2491047595590863,0.06503519375345268,1.697808209014234,0.012650935246667295,18.167196554156128,0.6909547799939578,-0.016039678019911807,-0.0698391438816672
2.4,198.15329242339044,35.169055946472916,-0.24776899211353415,0.06315580058477939,1.7010162681169683,0.011722487337753325,18.201652850554936,0.6872146958065608,-0.02112528867662617,-0.07979264636153123
2.45,198.041007464592,36.07307969741172,-0.24632975848439942,0.06040428270653548,1.7041091308180134,0.010540832199804472,18.235909702038605,0.6829780642533708,-0.026210899333340584,-0.08974614884139534
2.5,197.9259373526894,36.97847568672163,-0.24436440032829865,0.05666338592344799,1.707040169953636,0.009107445329372526,18.269942245790883,0.6782464356907122,-0.030137204573988392,-0.09848152818739742
2.5,197.9259373526894,36.97847568672163,-0.24436440032829865,0.05666338592344799,1.707040169953636,0.009107445329372526,18.269942245790883,0.6782464356907122,-0.024855238495851282,0.10505466473360969
2.55,197.80827740074392,37.885254541343436,-0.24124632847351216,0.052079794617203565,1.7097615060712674,0.007772889568984461,18.303980590817858,0.6831814636186989,-0.028526991919671528,0.09234645238586102
2.6,197.68821325416798,38.793442584995816,-0.23658549565442907,0.04679969984079994,1.7122365369502575,0.006254746137405364,18.338249801975795,0.6874810809292983,-0.03219874534349181,0.07963824003811226
2.65,197.5659527185381,39.703073120081655,-0.23024033005682226,0.040763503595271665,1.7144288718111298,0.004553015034635276,18.37271810873383,0.6911452876225102,-0.035870498767312055,0.06693002769036359
2.7,197.44173559122697,40.61418355653454,-0.22204530700982392,0.03392466001255994,1.7162995741265779,0.002662934735562379,18.407353911091796,0.6941908020252165,-0.03954225219113233,0.05422181534261483
2.75,197.31583535419347,41.526815776552425,-0.21182227865853434,0.026241242983084653,1.7178072582718982,0.0005964136493749922,18.442126700110514,0.6965758121816302,-0.041891439684022806,0.03686990396209877
2.8,197.18855380811678,42.44101498834836,-0.19929844316312328,0.017809208607848976,1.7189110590509118,-0.0014787300896803557,18.476989977773368,0.6977110870451497,-0.04108977929000027,0.008454960529510336
2.85,197.06019935495613,43.35682515662073,-0.18421838608159466,0.008870860323191945,1.7195796640214096,-0.0035123653226452655,18.511874380623237,0.6974206096710444,-0.04028811889597772,-0.019959982903078367
2.9,196.9310813828854,44.27428746967268,-0.16653674334759475,-0.0003788378432205159,1.719792962606569,-0.005506729757593552,18.546708621568396,0.6957122369400758,-0.03948645850195518,-0.04837492633566682
2.95,196.80151554903915,45.193440874160736,-0.14634702238855324,-0.009798022757550748,1.719538997952748,-0.00746070502329615,18.581421762163657,0.6925875645138225,-0.038684798107932634,-0.07678986976825551
3.0,196.67182500072207,46.114322120875094,-0.12382078351725656,-0.019270564498322526,1.718812253357978,-0.009353652764665255,18.61594774863402,0.6883464086019137,-0.036651022188363386,-0.08730570229183404
3.0,196.67182500072207,46.114322120875094,-0.12382078351725656,-0.019270564498322526,1.718812253357978,-0.009353652764665255,18.61594774863402,0.6883464086019137,-0.06374523271501487,0.34474746430321157
3.05,196.54237825995122,47.036981158660446,-0.09984184668143074,-0.02963726810988301,1.717596874948277,-0.012587260119358595,18.650799156528624,0.7057729698648457,-0.0655990614727201,0.3523149862140806
3.1,196.4137015188028,47.96152655480352,-0.07432028911839814,-0.04157805019750764,1.715822335594561,-0.015913558911937267,18.686531351888764,0.7235779072233217,-0.06745289023042536,0.3598825081249497
3.15,196.2863545134503,48.88807939654054,-0.046317509466060454,-0.05477825219599544,1.7134181069943342,-0.01933254914240115,18.723163253519218,0.7417612206773407,-0.06930671898813061,0.3674500300358188
3.2,196.1609001515212,49.81675880358602,-0.015243596382151524,-0.0689875174191474,1.7103277194966906,-0.022844230810750328,18.76071378022476,0.7603229102269036,-0.07116054774583587,0.37501755194668784
3.25,196.03791130446876,50.7476819023601,0.019252567138712203,-0.08398780210658004,1.7065064508203822,-0.026383903535694288,18.799197413802062,0.7788010521119954,-0.06831932019061529,0.34906505400157695
3.3,195.91796281713317,51.680960149926776,0.0575835149081891,-0.09928928574926835,1.7019240591408973,-0.029565677174950733,18.838543811319923,0.7944406111702224,-0.05865472140063094,0.2743975835343427
3.35,195.80157825100042,52.616685677488874,0.09990570851311519,-0.11417402525045815,1.6965841427603472,-0.03225559527941141,18.878577802279423,0.8062852148823489,-0.04899012261064651,0.1997301130671077
3.4,195.6892235111945,53.554928286708275,0.14585103881221323,-0.12807519028047495,1.6905229050864057,-0.03446348644019412,18.919110614218848,0.8144050337740235,-0.039325523820662164,0.12506264259987335
3.45,195.58131745000034,54.49573745344791,0.19470360300987352,-0.14059421089700763,1.6837997070761963,-0.03618777868008998,18.959954910119272,0.8188078717949167,-0.029660925030677732,0.050395172132638374
3.5,195.47823359755807,55.43914356454965,0.24554912740845286,-0.1514374938953852,1.6764914311027403,-0.03740198500617889,19.00094836849227,0.8206704605833531,-0.018819215369852656,0.02802293984962438
3.5,195.47823359755807,55.43914356454965,0.24554912740845286,-0.1514374938953852,1.6764914311027403,-0.03740198500617889,19.00094836849227,0.8206704605833531,-0.03067920435526046,-0.6844517980955542
3.55,195.3803219322018,56.385148673433235,0.29709734897442414,-0.16091812992109164,1.6686789375847653,-0.03886814469275134,19.041123708143125,0.7862907528369429,-0.027967183107637746,-0.6907365117608608
3.6,195.28798651066273,57.33369335769658,0.3484395649218017,-0.16956842241446637,1.6604134495601146,-0.04019870331694266,19.07957220651458,0.7515968094072669,-0.02525516186001501,-0.6970212254261674
3.65,195.20163670839418,58.28469623759805,0.39925178327900845,-0.17744831654298915,1.6517349252426956,-0.04139366087875285,19.116278151822467,0.716588630294326,-0.022543140612392293,-0.703305939091474
3.7,195.12166479239804,59.238066222526754,0.4492840125023668,-0.18460715444096737,1.6426806262165528,-0.04245301737818188,19.151225832282623,0.6812662154981202,-0.019831119364769556,-0.7095906527567806
3.75,195.04844120118798,60.19370268874488,0.49832795794012524,-0.19107528057733253,1.6332864526897506,-0.04332173802464648,19.18440699601255,0.6464441362275642,-0.013896481902206484,-0.6681773492541566
3.8,194.98230476538976,61.151496682257246,0.5463509896039808,-0.19664585054110434,1.623590717097849,-0.043730908941001206,19.215949871906744,0.6161025930008941,-0.002558125567616939,-0.5467834776858563
3.85,194.92353270658808,62.11133818288482,0.5933078534084463,-0.20092765882373545,1.6136441941004795,-0.04358236377279235,19.246120045691256,0.5916945483019256,0.00878023076697271,-0.42538960611755505
3.9,194.87231204991156,63.07312410564155,0.6386951432476854,-0.203580035649514,1.6035224224612628,-0.04285830893356127,19.275221537509267,0.5734830952312345,0.020118587101562255,-0.30399573454925477
3.95,194.82875565112656,64.03675859704448,0.6817653843622874,-0.20432766155409818,1.5933164408330631,-0.041576356859726465,19.303567853316352,0.5611998566665614,0.031456943436151914,-0.1826018629809534
4.0,194.7929147505717,65.00215454841593,0.721652874494101,-0.20303442197234123,1.5831238083725736,-0.03985327594850917,19.331412689427896,0.5529851976340516,0.03643058974608007,-0.16246098429634476
4.0,194.7929147505717,65.00215454841593,0.721652874494101,-0.20303442197234123,1.5831238083725736,-0.03985327594850917,19.331412689427896,0.5529851976340516,0.005628971555684949,-0.09837489527637472
4.05,194.76482230549402,65.9692331245236,0.7567237084496364,-0.20064549331497253,1.573030943997902,-0.03944133767024401,19.35893378421744,0.5477546644864373,0.010848559574921385,-0.11084643062819959
4.1,194.74461745040642,66.9379189962563,0.7865334912629692,-0.19796154319693476,1.5630641938900476,-0.03876841999101703,19.386177762930412,0.5419005545712317,0.01606814759415782,-0.12331796598002447
4.15,194.73241778430364,67.90813204206391,0.8116302778634339,-0.1948274919510327,1.553242283216513,-0.037834522910828214,19.413113446728435,0.5354228678884347,0.02128773561339435,-0.13578950133184955
4.2,194.72828386825256,68.87978762757294,0.8323483280366423,-0.19111613491871224,1.54359107708833,-0.03663964642967762,19.43970965677313,0.5283216044380468,0.026507323632630784,-0.1482610366836744
4.25,194.73222665820495,69.852798182849,0.8488797626833565,-0.18672458731648683,1.534141628368789,-0.03521179408599334,19.465935804160473,0.5206504455322756,0.030171097134059483,-0.1577501573280621
4.3,194.74420985839808,70.82707523352805,0.8612171925331038,-0.181650194898543,1.52492913027656,-0.033658269570349925,19.491768878887225,0.5126150867095476,0.03187451859130709,-0.1634813860763396
4.35,194.7641657225135,71.80253072109882,0.8693006394585192,-0.17595718341975744,1.5159872392612512,-0.03202083030914231,19.517192703442326,0.5042955747628445,0.03357794004855469,-0.16921261482461708
4.4,194.79200668796088,72.7790768921394,0.8731861363236371,-0.16970666047080146,1.5073436307867099,-0.0303010156944723,19.5421936827163,0.495679232714669,0.03528136150580233,-0.17494384357289466
4.45,194.82761229727222,73.75662893611657,0.8729231461274042,-0.16294340553678527,1.4990254047100458,-0.028498883000850912,19.566757001254476,0.4867415075293461,0.03698478296304993,-0.18067507232117216
4.5,194.8708362064844,74.73510481257836,0.8685911318878271,-0.15572321023735838,1.491056868103067,-0.026657731625734038,19.590855180904533,0.47703483966473825,0.03653049240969918,-0.2089585409089457
4.5,194.8708362064844,74.73510481257836,0.8685911318878271,-0.15572321023735838,1.491056868103067,-0.026657731625734038,19.590855180904533,0.47703483966473825,0.016116482723804372,0.17724180628971242
4.55,194.9215307079483,75.71443139290263,0.8598722927172063,-0.14860287207594658,1.4834510743206866,-0.025797074868848933,19.614918815386865,0.48531734445327346,0.018309787551599975,0.15405838525169777
4.6,194.9796106630477,76.69456242577284,0.8471595229446528,-0.14195234289675818,1.4761887663463562,-0.024826752870574047,19.63936759583233,0.49244067818990794,0.020503092379395585,0.13087496421368314
4.65,195.04497029967962,77.67546151534401,0.8313827049887769,-0.13559217892971742,1.4692509884436418,-0.02374676563090936,19.664143563688327,0.49840484087464176,0.022696397207191226,0.10769154317566806
4.7,195.11746267727767,78.65709678038671,0.8132166586658032,-0.129369111629169,1.462627270317536,-0.02255711314985493,19.689188760402264,0.5032098325074749,0.024889702034986833,0.08450812213765344
4.75,195.19690872070066,79.63944046845232,0.793150801490005,-0.12315744606691616,1.45631369241206,-0.021285794456078432,19.71444044933745,0.5064104060157735,0.02544807206175077,0.03532558724663275
4.8,195.2831022278909,80.62246796194518,0.7714448532631036,-0.11695507446826803,1.4503107621570372,-0.020039798014344155,19.739772864390993,0.5063052059237055,0.024339244289318294,-0.04036911520570998
4.85,195.37582793999402,81.60615229772452,0.748289226926109,-0.11084035948173178,1.4446169340488542,-0.018849882659291446,19.76500709146788,0.5024050980815365,0.023230416516885826,-0.11606381765805274
4.9,195.4748723270498,82.59046078088502,0.7239622840885701,-0.10488518491448855,1.439224718545043,-0.017716290788662544,19.789950300974102,0.49470901330037526,0.022121588744453337,-0.19175852011039682
4.95,195.58001520381154,83.57535695384742,0.6987295649987654,-0.09914271997478792,1.43412497618576,-0.016637180241941513,19.814414833086488,0.48336472802155994,0.021012760972020865,-0.26745322256273957
5.0,195.69103447119048,84.56080030430932,0.672870802855632,-0.09364266230649348,1.4293063651567461,-0.015607989183484253,19.838240324961408,0.46923467065420016,0.02014470296465613,-0.2995904394688042
5.0,195.69103447119048,84.56080030430932,0.672870802855632,-0.09364266230649348,1.4293063651567461,-0.015607989183484253,19.838240324961408,0.46923467065420016,0.03061535456384066,0.18353614493745024
5.05,195.8076890700925,85.54676027231481,0.6468758538707737,-0.08793928192091549,1.4247640686623275,-0.014019581133779324,19.861917506625282,0.4775731549005438,0.03292096742435659,0.15000322491629747
5.1,195.9296672650031,86.53325696953988,0.6207544692333246,-0.08157421395351323,1.4205235123443958,-0.01231811782672926,19.88596959821462,0.4842218637230031,0.03522658028487252,0.11647030489514469
5.15,196.0566272413057,87.52032539008897,0.5940726455076915,-0.07455654634709546,1.4166185474295094,-0.010533382732332917,19.910310429962358,0.4890050793688004,0.0375321931453885,0.0829373848739913
5.2,196.1882193534225,88.50800119418295,0.5665466172688752,-0.0668438977696272,1.4130805595871532,-0.008538404304954419,19.934861431931193,0.4926719138341752,0.03983780600590443,0.04940446485283854
5.25,196.32406621638808,89.49632507611172,0.5378281978027953,-0.058434468959315165,1.4099446852879949,-0.006506571054767227,19.95953934564676,0.4941994023884828,0.037702519250300624,-0.010329059089984157
5.3,196.4637776217277,90.48533897185617,0.5073988238601898,-0.04960485777074344,1.40724325031502,-0.004767363042367879,19.984202416366617,0.49164366489166256,0.031865801245673356,-0.09190044078283006
5.35,196.6070072762934,91.47507137860491,0.4749797317341427,-0.04087701852335127,1.4049825873072723,-0.0033190655876926926,20.008635799065033,0.48503065137742263,0.026029083241046087,-0.17347182247567597
5.4,196.7534429299171,92.46553847923754,0.4407378338769133,-0.03262390762294977,1.4031481815412743,-0.002159889749775259,20.032634122077805,0.4744015271871972,0.020192365236418715,-0.2550432041685233
5.45,196.9028068345437,93.45674437643503,0.40518163384242334,-0.025117553790493966,1.4017078341540867,-0.0012859085504237687,20.056002994128033,0.45984665606194575,0.01460526159138789,-0.3308707069223631
5.5,197.05483851521834,94.44868447634047,0.36891680876039684,-0.018535789824551955,1.4006203347647628,-0.0006342328749211701,20.07858152172262,0.4428131801536656,0.01151706238075041,-0.3491958906008645
5.5,197.05483851521834,94.44868447634047,0.36891680876039684,-0.018535789824551955,1.4006203347647628,-0.0006342328749211701,20.07858152172262,0.4428131801536656,0.043560307878685964,-1.1437303850032612
5.55,197.20924339028653,95.4413383284943,0.33352848057938855,-0.011777543963513881,1.3998567819243843,0.0016912086904772774,20.09921466261112,0.3809553526280111,0.049457354737252185,-1.3305827160229249
5.6,197.36551590295386,96.43464378431203,0.29939728490036543,-0.0035684875180313404,1.399466772795685,0.0043115025988040255,20.11652134670957,0.3097549085513738,0.0553544015958184,-1.5174350470425886
5.65,197.52306675080797,97.42851479567159,0.26541066281361153,0.006235203792182225,1.3995259650770708,0.007218762467998128,20.130034137511387,0.22932428097555896,0.06125144845438472,-1.7042873780622554
5.7,197.68127548648624,98.42284916283946,0.23024398294790346,0.017460512379647197,1.4001134602735503,0.00986796762719119,20.139429946659003,0.14743361555799223,0.04297150772036435,-1.5464578920551015
5.75,197.8395792984253,99.41753154530979,0.19222796270966674,0.028895264614547174,1.401276180644797,0.01151566588596369,20.144940114027754,0.07468201819989395,0.02302701613940465,-1.3648975583457919
5.8,197.99759064255804,100.41243813476545,0.15089425960083205,0.039140907391016645,1.4029845418137283,0.012170305044402767,20.147043744105968,0.010975092400595776,0.0030825245584449423,-1.183337224636482
5.85,198.1550546008261,101.40744621371195,0.10693046426545641,0.04723353466532628,1.4051557062774767,0.01204580065825138,20.1461868620277,-0.04377500876646367,-0.007530458848304365,-1.0069625992495215
5.9,198.31183032349173,102.40243877771742,0.06216941391071382,0.05287188512776733,1.4076671290512706,0.011433031674052298,20.142812723329303,-0.08972993263049789,-0.016763514350305236,-0.8313548277822356
5.95,198.46780154296712,103.39731888970452,0.018260352428943694,0.05597909997777167,1.41039875099154,0.010364008681139996,20.13736134348414,-0.12689729904115904,-0.025996569852305945,-0.6557470563149528
6.0,198.6229157578509,104.39200281434032,-0.023109038179059946,0.05657652504716134,1.413222734570098,0.008957684150973502,20.130244570177876,-0.15682294399908359,-0.02971938474629384,-0.5478808136793443
6.0,198.6229157578509,104.39200281434032,-0.023109038179059946,0.05657652504716134,1.413222734570098,0.008957684150973502,20.130244570177876,-0.15682294399908359,0.04978949487475994,-1.5342961844924634
6.05,198.77702075973082,105.38641847026976,-0.058335357893284284,0.05796968069036687,1.4160704155736379,0.011511147304241515,20.120362766835292,-0.24090490794449435,0.05234903125596066,-1.8289823733239623
6.1,198.92946947995065,106.38047446794131,-0.08786836527123802,0.0628751189090822,1.4190781355148412,0.014192068436483594,20.10590844748545,-0.33966636409610373,0.05490856763716139,-2.123668562155461
6.15,199.07954917942826,107.37403134404387,-0.11532681114493198,0.07067101009192313,1.4224063112862173,0.016856512315082693,20.086395005579977,-0.43790006124371533,0.05119706276977998,-1.755797725283521
6.2,199.22662105719067,108.36693576565642,-0.14348866088094095,0.08052569348296189,1.4261795545695126,0.01930062381648129,20.06248489006221,-0.5148857007321191,0.04689385859494088,-1.3254118262839636
6.25,199.3701382885798,109.35906457283888,-0.17422541093013724,0.0914665549668045,1.4304777700755538,0.021139557940312276,20.03526116872378,-0.5705320490799856,0.023614842220637568,-0.9014788352809477
6.3,199.5096996734104,110.35032275621,-0.20893242888174918,0.10171703489174459,1.4353145277998567,0.021639251104997894,20.005783949830345,-0.6050391566989269,-0.0036181445443441507,-0.47889043005291204
6.35,199.64512894185816,111.34063397722876,-0.24743544588458505,0.10955533338051929,1.4406097954344563,0.02100473715848113,19.975077024552352,-0.6205708326020697,-0.01865283688300114,-0.17182580777132994
6.4,199.7764217950862,112.32994600157706,-0.2876667140680117,0.11434456979258904,1.446218796133756,0.019797837138067906,19.94394905078445,-0.622418721423008,-0.029431497764302934,0.09493212595945918
6.45,199.9036172630278,113.31823644849513,-0.3273316533077917,0.11601717507975529,1.4519906909565699,0.018126906681232395,19.91304319791176,-0.6126541888052731,-0.035030501328850064,0.23971584755950673
6.5,200.02680271333867,114.30550599067554,-0.3640832241246556,0.11484987253577919,1.4577730735778065,0.01630461281223731,19.882745145933587,-0.5986785216797553,-0.03790278044442476,0.32028874477061003
6.5,200.02680271333867,114.30550599067554,-0.3640832241246556,0.11484987253577919,1.4577730735778065,0.01630461281223731,19.882745145933587,-0.5986785216797553,0.017688622271564293,-0.7579457099703646
6.55,200.1459632451644,115.29175395087879,-0.3946199022848602,0.11363974735494245,1.4634750036787356,0.017445521128911835,19.8516664267024,-0.6493026525868947,0.027182914732863866,-1.23680259217475
6.6,200.26068795424288,116.2769071915341,-0.41897504831013227,0.11481668300792304,1.4691781687961762,0.018606921768731993,19.817713505421406,-0.7059233891593574,0.017107914168825553,-0.9424803528496069
6.65,200.37055160787762,117.2608537438421,-0.44029141036572167,0.11720755084448493,1.4749767864413934,0.019165458950794915,19.781356406918835,-0.7463578664301708,0.005310834526361651,-0.6914663749574755
6.7,200.4753037494491,118.24349443612421,-0.4602970763944918,0.11968203181832354,1.4809001046492254,0.01921783780135088,19.7432548767676,-0.7760966638704783,-0.002904460872686302,-0.5023286911405506
6.75,200.57480986815202,119.22474296559784,-0.47952567155959736,0.12156940145191657,1.4869346734548468,0.01892619475570087,19.70388451156122,-0.7977165385755464,-0.008329905585030353,-0.37670577083788026
6.8,200.66901227348362,120.20452474388327,-0.4977515653314905,0.1225871894987152,1.4930424566227085,0.01840806630452809,19.663566292266843,-0.814422096771182,-0.011825893460926901,-0.3057790471301652
6.85,200.7578909310594,121.18277304334865,-0.5145045003306443,0.12266214484497903,1.4991775103069844,0.017755341365342743,19.62248396774948,-0.8284938523770875,-0.0136225596682782,-0.26129812147394216
6.9,200.84144709367206,122.1594256537388,-0.5292621015522728,0.12186104858616689,1.5052940025487858,0.017049062846182822,19.580748411110733,-0.8405991955604297,-0.013815098576861928,-0.21847555805486185
6.95,200.91969173408097,123.1344240305862,-0.5415507546222007,0.12036206737983494,1.5113518849993248,0.01638463787774236,19.53846515172353,-0.8502832089781573,-0.01242824422106546,-0.164525210786138
7.0,200.99263244919777,124.10771517918585,-0.551080439837444,0.11838375261635715,1.5173221807351733,0.01580359643863927,19.495771437438925,-0.8569047542473228,-0.00920786871995514,-0.09823960801752729


==> res/s4_C2/results/ce.csv <==
sa,sr,jx,total
0.0005278663147771129,0.0020358463885587,0.36031685289914395,0.3628805656024798


==> res/s4_C2/results/obs_1.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,205.0,57.0,5.0,200.0,0.0
2,1.2,202.66666666666666,57.0,5.0,199.8931979758914,13.04756851014785
3,2.3,200.33333333333334,57.0,5.0,198.06093710913635,34.23622385885485
4,3.5,198.0,57.0,5.0,193.48070845222796,55.15251797392122


==> res/s4_C2/results/obs_2.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,180.0,75.0,4.0,200.0,0.0
2,1.2,178.83333333333334,76.16666666666667,4.0,199.8931979758914,13.04756851014785
3,2.3,177.66666666666666,77.33333333333333,4.0,198.06093710913635,34.23622385885485
4,3.5,176.5,78.5,4.0,193.48070845222796,55.15251797392122


==> res/s4_C2/results/obs_3.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,200.0,63.0,2.0,200.0,0.0
2,1.2,199.41666666666666,70.0,2.0,199.8931979758914,13.04756851014785
3,2.3,198.83333333333334,77.0,2.0,198.06093710913635,34.23622385885485
4,3.5,198.25,84.0,2.0,193.48070845222796,55.15251797392122


==> res/s4_C2/results/opt.csv <==
tSolve,objVal,status,iterNum,evalNum
0.11728596687316895,288.1651327915963,Optimal,0,1
0.0516200065612793,288.9207043817143,Optimal,0,2
0.08651995658874512,313.6959280257213,Optimal,0,3
0.11877989768981934,364.13285768725865,Optimal,0,4
0.17458796501159668,470.0984196659485,Optimal,0,5
0.18263506889343262,761.3771747340058,Optimal,0,6


==> res/s4_C2/results/plant.csv <==
t,x,y,v,r,psi,sa,ux,ax,sr,jx
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.011316820577369347,200.00000000000094,0.19238594981527882,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.022633641154738694,200.00000000000188,0.38477189963055775,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.03395046173210804,200.0000000000028,0.5771578494458368,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.04526728230947739,200.00000000000375,0.7695437992611163,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.05658410288684673,200.00000000000472,0.9619297490763947,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.06790092346421608,200.00000000000566,1.1543156988916754,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.07921774404158542,200.0000000000066,1.3467016487069468,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.09053456461895477,200.00000000000753,1.5390875985222257,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.10185138519632411,200.00000000000847,1.7314735483375003,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.11316820577369346,200.0000000000094,1.9238594981527881,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,200.0000000000094,1.9238594981527881,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.03509572713641117,1.7899218972141353
0.55,199.99994244841977,2.7738967793827807,0.0009466845408408042,0.0013194438119061894,1.5708187384063306,0.0018258445378265945,17.00223674680447,0.08945676083784684,0.03793805437665283,1.7883485362997509
0.6,199.99955504163123,3.6241576529335777,0.0024428308509901837,0.004912460116656562,1.5709660804890881,0.0037938054376652785,17.00894436494969,0.1788348536299748,0.04078038161689449,1.7867751753853662
0.65,199.99853769481314,4.47486531922358,0.003001272111874332,0.010337761869782806,1.5713404634031631,0.005903882699516045,17.020118921033372,0.26813427837638354,0.04362270885713615,1.7852018144709816
0.7,199.99660197457186,5.326242225788999,0.0016691922926174135,0.017263853059098784,1.5720248278163331,0.008156076323378891,17.03575648165323,0.35735503507707284,0.046465036097377815,1.783628453556597
0.75,199.99345497486644,6.178509641710939,-0.0021334532088499404,0.025438382953401513,1.5730876106217668,0.010549386980607263,17.05585313254802,0.4464553632024078,0.049307363337619474,1.7820550926422125
0.8,199.9887914067866,7.031885567390454,-0.008801287560765557,0.03457709467986894,1.5745850236929988,0.012895692442134999,17.080273167760108,0.5275739010782542,0.044126005501961656,1.4451832895707422
0.85,199.98231787427258,7.886565711036454,-0.01870832092507052,0.044107826868899046,1.5765517655451275,0.014959421546985565,17.10830892102903,0.5908664633277682,0.038438960374862455,1.087179530367516
0.9,199.9737769570343,8.742701645403395,-0.031843598887160485,0.05351123718869867,1.5789936794336998,0.016739193437551217,17.139062050375376,0.6362753458660635,0.032751915247763254,0.7291757711642894
0.95,199.96293835194504,9.600398587556947,-0.047857774627461096,0.062425211558889845,1.5818946783061372,0.01823461307176189,17.171638119149634,0.6637840404441971,0.027064870120664053,0.3711720119610633
1.0,199.94959097732962,10.459715492941353,-0.06623236692072502,0.07060083731140317,1.5852237938458371,0.019445680449617617,17.205142117953795,0.6733925470621698,0.02137782499356484,0.013168252757836483
1.0,199.94959097732962,10.459715492941353,-0.06623236692072502,0.07060083731140317,1.5852237938458371,0.019445680449617617,17.205142117953795,0.6733925470621698,0.001847447362210354,0.236476748952692
1.05,199.93356883826215,11.320672165951185,-0.0868000296813697,0.07726401755261618,1.5889289312450205,0.01956881195426878,17.239100827994918,0.6848255896192544,0.003077812823836251,0.22084495333069545
1.1,199.91480280327212,12.183284479535535,-0.10850966959070207,0.08220490524738755,1.5929215851630345,0.01975346173200124,17.27361165041937,0.6954770423952393,0.004308178285462149,0.2052131577086989
1.15,199.8931979758914,13.04756851014785,-0.13001600219270593,0.085962613720409,1.5971297553380053,0.019999629782814995,17.308635505738092,0.7053469053901243,0.00553854374708804,0.18958136208670243
1.2,199.86862055563486,13.913536742423203,-0.15054766694654612,0.08893950976292762,1.6015048828143994,0.020307316106710046,17.34413331446203,0.7144351786039096,0.006768909208713938,0.17394956646470588
1.25,199.8409144304503,14.781197717400277,-0.16971836186199704,0.09143571116932,1.606015706862543,0.020676918304697516,17.380067001458777,0.7227851462729639,0.007986146226844446,0.1568885625773673
1.3,199.80991071880968,15.650555760449267,-0.18741347813918457,0.09366633648392825,1.610644053303435,0.02109184772301706,17.4163677258277,0.7285909095431305,0.008570427489003494,0.07092178182867279
1.35,199.7754375176342,16.521606576098616,-0.20369175470551162,0.09577064913375866,1.615380283445361,0.021534808316384865,17.45285075941213,0.729969560445461,0.009154708751162543,-0.015044998920021743
1.4,199.7373247080987,17.394333292911853,-0.21869999863415926,0.09784528948991845,1.620220621033929,0.022007150785496966,17.489294611693772,0.7270681409807427,0.009738990013321586,-0.10101177966871591
1.45,199.69540500442727,18.268706277784187,-0.23262563297224773,0.09996302303514058,1.6251655694497837,0.022508779187763166,17.525485979121726,0.7198635571632708,0.010323271275480637,-0.1869785604174104
1.5,199.64951502531892,19.144683203145608,-0.24566807372326765,0.10217831297000352,1.6302186027644885,0.023037157849379084,17.561209463298518,0.7085260527358618,0.010848957158942763,-0.2690112797091906
1.5,199.64951502531892,19.144683203145608,-0.24566807372326765,0.10217831297000352,1.6302186027644885,0.023037157849379084,17.561209463298518,0.7085260527358618,0.023970626500096362,0.04066315280895307
1.55,199.59947489425673,20.022214880694616,-0.2577090342975369,0.10493729660541053,1.6353926190791028,0.024251160950209225,17.596682808954146,0.7103320550456463,0.02458949753310924,0.031576939582429235
1.6,199.5450383168544,20.901265553125885,-0.26907686332898384,0.10852819979265743,1.6407261725523417,0.02549610760269001,17.632235096958727,0.7116837466941047,0.025208368566122113,0.022490726355905388
1.65,199.48595613130956,21.781800625563648,-0.28045505791968817,0.11277988775154905,1.646256425385374,0.026771997806821428,17.667843611779197,0.7125811276812369,0.025827239599134987,0.013404513129381582
1.7,199.42198984444912,22.663781579706963,-0.292303003865013,0.11756414097675717,1.6520129536603347,0.02808429341684283,17.703485693943254,0.7130294926534309,0.026446110632147864,0.004318299902857743
1.75,199.3529025090337,23.54716524876219,-0.3049274518459287,0.12279252854701611,1.6580203697858444,0.02941799779702753,17.739139101386392,0.7130143040782475,0.026149699750166965,-0.0056551750250642616
1.8,199.2784642938066,24.43190421390658,-0.31863436714237087,0.12823401990155203,1.6642959641590387,0.030544749424053563,17.774775526197853,0.7123141914354161,0.01942336270314765,-0.021861731952749517
1.85,199.1984760546584,25.31794833277853,-0.33368812361094946,0.13346947097603037,1.6708405302248812,0.03134759545500538,17.810357203566628,0.7108157822473551,0.01269702565612833,-0.03806828888043477
1.9,199.1127866803716,26.205247057231897,-0.3500213456633128,0.1381244443034666,1.677633523247819,0.03181428831163631,17.845843654585842,0.7085072038801412,0.005970688609109044,-0.05427484580811996
1.95,199.02128584057277,27.09374961822627,-0.36731455418387343,0.14192251225726818,1.6846383983640985,0.03194466431591629,17.881194418490534,0.7053882976665432,-0.0007556484379102708,-0.07048140273580522
2.0,198.92389568797802,27.98340468122557,-0.3851325865343956,0.1446566462544309,1.691807628632382,0.031743608626628006,17.916369171547842,0.7014838043931308,-0.006783068468715951,-0.0831483087539711
2.0,198.92389568797802,27.98340468122557,-0.3851325865343956,0.1446566462544309,1.691807628632382,0.031743608626628006,17.916369171547842,0.7014838043931308,0.03472631147936366,-0.25421628099104093
2.05,198.8205160038436,28.87415143397797,-0.40191272640067066,0.1476093100147226,1.699108250664728,0.03333334356488367,17.951143184083275,0.6898285503645426,0.02886308605086341,-0.21199388015249052
2.1,198.71085636753747,29.765889660219035,-0.41766022643416245,0.15163396319713815,1.7065863305107818,0.034629917231714345,17.98538721191833,0.6802844163778818,0.02299986062236311,-0.16977147931393968
2.15,198.59464558657933,30.658517620550153,-0.43353867483570285,0.1560887436565674,1.714278707375333,0.035633329627119986,18.019206811055096,0.6728514024331487,0.017136635193862854,-0.12754907847538927
2.2,198.4716770139498,31.55194279520906,-0.45008498778376044,0.16049034766981463,1.7221943727133744,0.036343994964774994,18.052707180400105,0.6675278755928066,0.01127340976536255,-0.08532667763683846
2.25,198.34179456212513,32.446081367382845,-0.46741519237076,0.16445717395347584,1.7303207648006869,0.03672112431879663,18.085996220673255,0.6644746363621618,0.003594874434574648,-0.0359478552142928
2.3,198.20489283088932,33.34086034599008,-0.4854622101967674,0.16754072055542105,1.7386253850250144,0.03655577724465477,18.119206479725165,0.6645153820642555,-0.010270685329030749,0.03782181922526837
2.35,198.06093710913635,34.23622385885485,-0.5039908381518312,0.16914695006444458,1.7470499994234827,0.03569560398411309,18.15251026346676,0.668250714886508,-0.02413624509263627,0.1115914936648302
2.4,197.90998346521548,35.132140786816926,-0.522369670264379,0.16875174611707144,1.7555065716224247,0.0341456959929169,18.186092862549465,0.6756424295989824,-0.038001804856241675,0.18536116810439138
2.45,197.7521694172217,36.02860533604474,-0.5396775174533059,0.16596442303422296,1.763884862923593,0.031906583396514705,18.220137534441914,0.6866857232772975,-0.05186736461984719,0.2591308425439532
2.5,197.5877126710021,36.925638846898316,-0.5548276719128239,0.16048774289634413,1.7720580679301023,0.02899661078119037,18.254825736379082,0.701214394391296,-0.06007455235578447,0.28163579644701275
2.5,197.5877126710021,36.925638846898316,-0.5548276719128239,0.16048774289634413,1.7720580679301023,0.02899661078119037,18.254825736379082,0.701214394391296,-0.016227068668768312,0.45512432683414517
2.55,197.41684505140228,37.823280995531064,-0.5654870469106278,0.15370304814366575,1.7799128742485437,0.027829606242562813,18.29049021212912,0.7260616480488503,-0.030453112876333985,0.5387658194680329
2.6,197.2396321934517,38.72155999809446,-0.5712064037858128,0.14645818544498887,1.7874206057438198,0.025951299493556946,18.327501602427827,0.7550909763380994,-0.04467915708389979,0.6224073121019215
2.65,197.05621678907934,39.62053555521526,-0.5728478886629526,0.13797913072043477,1.7945380137302678,0.02336169053417282,18.36606901100679,0.7883023792590425,-0.05890520129146545,0.7060488047358092
2.7,196.86687087589215,40.520309818887604,-0.5705939239944863,0.12766494625118013,1.8011877807922687,0.020065809995139208,18.40640394116355,0.8256081543821326,-0.07313124549903126,0.7896902973696978
2.75,196.67198226328705,41.42102646005513,-0.5641235825737931,0.11510900238722371,1.8072667818817514,0.016140183875607634,18.4486846470323,0.8656741715732127,-0.08225207813960503,0.7843291416449487
2.8,196.4720270516148,42.32286063049687,-0.5526913216645954,0.10032740646051402,1.8126611511494395,0.012001402856593336,18.49288695942889,0.9012377202853549,-0.08304874941024361,0.6338471819012136
2.85,196.26752002579528,43.22599331395263,-0.5354446784426209,0.08381996350417885,1.8172710177022133,0.007829048604315204,18.538678453603975,0.929168030386822,-0.08384542068088217,0.48336522215747685
2.9,196.05899303633018,44.13059580570129,-0.511996545472655,0.06603951742622986,1.8210216474950953,0.0036182682387889127,18.585678974181985,0.9497349026914288,-0.08464209195152073,0.33288326241374155
2.95,195.8470029421918,45.03683175960322,-0.48238870908614345,0.04731710961898097,1.8238589138929897,-0.0006340887157622295,18.63351282948454,0.96257871097029,-0.0854387632221593,0.18240130267000493
3.0,195.63214540076225,45.94486092384501,-0.44686497849021756,0.02790793968525096,1.825742331130725,-0.004914973347223169,18.681833280247883,0.9691889861347811,-0.08564629776228055,0.0991691920629612
3.0,195.63214540076225,45.94486092384501,-0.44686497849021756,0.02790793968525096,1.825742331130725,-0.004914973347223169,18.681833280247883,0.9691889861347811,-0.08708112902610224,-0.42550753652793344
3.05,195.41506131207254,46.85483168135587,-0.40581274365294523,0.008017484778917196,1.8266420720597678,-0.009240718203426347,18.729770405287127,0.9484872184982212,-0.08594866522202553,-0.402563168934468
3.1,195.19643318467638,47.76685814548986,-0.35966804130753005,-0.01216776580817033,1.8265391778957967,-0.013509839869425708,18.776701122404035,0.9289326692413344,-0.0848162014179488,-0.37961880134100234
3.15,194.97697348889125,48.68105601127031,-0.30884886421509017,-0.03248977464441848,1.8254230321033944,-0.017722338345221186,18.822682792517586,0.9105253383641212,-0.08368373761387209,-0.3566744337475368
3.2,194.7574169829832,49.59755078102055,-0.25379701080511863,-0.0528185301195548,1.823290066016633,-0.021877787617100644,18.867772784013646,0.8933189385545152,-0.08255127380979536,-0.33373006615407125
3.25,194.53851650138267,50.51647533287727,-0.1949512557647583,-0.07304334929575726,1.8201429070893131,-0.025974955264634832,18.912034825170466,0.8774688559233471,-0.0812363146921968,-0.28777631284766503
3.3,194.3210383260006,51.43796779426106,-0.13270769050261425,-0.09305453764486135,1.8159892925735668,-0.029997912949498974,18.955580244286978,0.8649833682351908,-0.07967807661134152,-0.21114944584100942
3.35,194.10575327208701,52.362171484672146,-0.06743680166681566,-0.11273500147159402,1.8108429620933615,-0.03394286082804465,18.998597403752687,0.8563415676183069,-0.07811983853048624,-0.1345225788343531
3.4,193.89343066604775,53.28923333223902,0.0005119641149752135,-0.13197519196249535,1.8047230902585436,-0.0378072054280651,19.041278490286906,0.8514967567435513,-0.07656160044963094,-0.057895711827697455
3.45,193.68483349984305,54.219301068055685,0.07080618082495418,-0.15066983467089115,1.7976542683306604,-0.041587093411481355,19.08381425625078,0.8503997503089515,-0.07500336236877564,0.018731155178958882
3.5,193.48070845222796,55.15251797392122,0.14316230062279117,-0.16866100789915445,1.7896678652803923,-0.04518617025047126,19.12636121780652,0.8518206467459761,-0.06854732236019614,0.032840832704049173


==> res/s4_D2/ProblemCharacteristics.txt <==


=======
N = 15
=======
Problem Characteristics                    ( Presolved)
-----------------------
Objective goal:  Minimize
Number of variables:                         177 (       177)
    bounded below only:                        0 (         0)
    bounded above only:                        0 (        10)
    bounded below and above:                  81 (        81)
    fixed:                                     0 (         0)
    free:                                     96 (        86)
Number of constraints:                       340 (       362)
    linear equalities:                         0 (         0)
    nonlinear equalities:                    120 (       120)
    linear one-sided inequalities:            30 (        20)
    nonlinear one-sided inequalities:        158 (       222)
    linear two-sided inequalities:             0 (         0)
    nonlinear two-sided inequalities:         32 (         0)
Number of nonzeros in Jacobian:             1678 (      1780)
Number of nonzeros in Hessian:              1283 (      1283)


=======
N = 30
=======
Problem Characteristics                    ( Presolved)
-----------------------
Objective goal:  Minimize
Number of variables:                         327 (       327)
    bounded below only:                        0 (         0)
    bounded above only:                        0 (        10)
    bounded below and above:                 156 (       156)
    fixed:                                     0 (         0)
    free:                                    171 (       161)
Number of constraints:                       640 (       692)
    linear equalities:                         0 (         0)
    nonlinear equalities:                    240 (       240)
    linear one-sided inequalities:            30 (        20)
    nonlinear one-sided inequalities:        308 (       432)
    linear two-sided inequalities:             0 (         0)
    nonlinear two-sided inequalities:         62 (         0)
Number of nonzeros in Jacobian:             3268 (      3475)
Number of nonzeros in Hessian:              2528 (      2528)


==> res/s4_D2/results/case.csv <==
wgoal,wpsi,wtime,whaf,wce,csa,wsr,wjx,path,driver,ixt,iyt,ivt,irt,ipsit,isat,iut,iaxt,fxt,fyt,fvt,frt,fpsit,fsat,fut,faxt,outlev,feastolAbs,maxit,maxtimeCpu,ftol,feastol,infeastol,maxfevals,maxtimeReal,opttol,opttolAbs,xtol,acceptableObjChangeTol,warmStartInitPoint,dualInfTol,acceptableTol,acceptableConstrViolTol,acceptableDualInfTol,acceptableComplInfTol,divergingIteratesTol,radius,sX,sy,Xi,Yi,xRef,yRef,psiRef,goalTol,xi,yi,vi,ri,psii,sai,ui,axi,model,Xmin,Xmax,Ymin,Ymax,tp,tex,sms,smh,Lr,Lrd,NI,colPts,Nck,solver,MPCmaxIter,predictX0,fixedTp,integrationScheme,tfMax
10.0,0.01,100.0,1.0,1.0,0.1,1.0,0.01,1.0,1.0,0.5,0.5,0.5,0.005,0.5,0.025,0.5,0.5,5.0,5.0,NaN,NaN,NaN,NaN,NaN,NaN,0,0.07,500,30.0,1.0e-15,1.0e20,0.01,-1,30.0,1.0e20,0.5,1.0e-12,1.0e20,yes,5.0,0.01,0.01,1.0e10,0.01,1.0e20, [5.0\ 4.0\ 2.0] , Real[-2\ -1\ -0.5] , Real[0\ 1\ 6.0] , [205\ 180\ 200] , [57\ 75\ 63] ,200.0,125.0,1.5701,15.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,ThreeDOFv2,NaN,NaN,NaN,NaN,NaN,0.5,2.0,4.0,50.0,5.0,NaN,10,NaN,KNITRO,300,true,true,trapezoidal,10


==> res/s4_D2/results/ce.csv <==
sa,sr,jx,total
0.0010797775541630439,0.001589225315557522,0.7429217743189481,0.7455907771886687


==> res/s4_D2/results/opt.csv <==
tSolve,objVal,status,iterNum,evalNum
0.14952301979064941,287.54455187367915,Optimal,0,1
0.08808708190917969,325.0189313836174,Optimal,0,2
0.08695483207702637,366.9256628915947,Optimal,0,3
0.09571099281311035,401.5103025487885,Optimal,0,4
0.11429214477539062,379.2897161262025,Optimal,0,5
0.09942889213562012,439.8508399715093,Optimal,0,6
0.0758969783782959,467.88958733532905,Optimal,0,7
0.0744619369506836,451.312474874271,Optimal,0,8
0.07387590408325195,404.67040881366125,Optimal,0,9
0.11130785942077637,334.58751853965464,Optimal,0,10
0.07481098175048828,264.004757461338,Optimal,0,11
0.07377886772155762,228.57741920897075,Optimal,0,12


==> res/s4_D2/results/plant.csv <==
t,x,y,v,r,psi,sa,ux,ax,sr,jx
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.0,200.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.05,200.00000000000415,0.8499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.1,200.00000000000833,1.6999999999999964,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.15,200.00000000001248,2.55,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.2,200.00000000001663,3.4000000000000017,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.25,200.0000000000208,4.249999999999998,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.3,200.00000000002495,5.099999999999997,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.35,200.00000000002913,5.950000000000001,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.4,200.00000000003328,6.800000000000013,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.45,200.00000000003746,7.649999999999963,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,200.0000000000416,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,200.0000000000416,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,-0.0648328387494893,3.3759094927290336
0.55,200.00010215249986,9.350069603607617,-0.0017332303146900205,-0.0022944459393520545,1.5707571425029485,-0.0032856713507780416,17.004161812872244,0.1653110350165395,-0.0665940152816322,3.2365319079325374
0.6,200.00077761332014,10.200550933208044,-0.004456235181414441,-0.00836255900531924,1.5705041817399708,-0.0066594015281632125,17.016414955514325,0.3236531907932534,-0.06835519181377511,3.097154323136041
0.65,200.00251709954543,11.05183913862796,-0.005542998876154042,-0.017227453676350847,1.569874410122404,-0.010121190532155527,17.03641098396424,0.47502646733014253,-0.070116368345918,2.957776738339544
0.7,200.00576328256867,11.904310458300019,-0.0034418677852414855,-0.028161626440161954,1.5687470464695954,-0.013671038362755017,17.06380145426001,0.6194308646272081,-0.07187754487806092,2.818399153543048
0.75,200.01094206625905,12.758321296269083,0.0026766123370122806,-0.040615629286304356,1.5670329820720523,-0.017307919515438423,17.0982345773881,0.7567108880989314,-0.07348158390598238,2.6551952173894833
0.8,200.01848084015353,13.614203670012106,0.013197894551950543,-0.05413748175261606,1.5646676303456137,-0.020936480334064773,17.13910495525911,0.8724083106934482,-0.07162956007544241,1.9679574524831283
0.85,200.02880933681863,14.4722327070251,0.028267574537765218,-0.06828545159756626,1.5616088739203033,-0.024471657742073397,17.184898968540672,0.9536252391949456,-0.06977753624490242,1.2807196875767752
0.9,200.0423593938379,15.33259517195447,0.04775963005444632,-0.08274203864560789,1.5578340087129374,-0.027914233958555013,17.23389478104118,1.0004802794511256,-0.06792551241436245,0.5934819226704203
0.95,200.05957336243893,16.195386710913294,0.07139986828854,-0.0973084138347467,1.5533327951986913,-0.031271888743721596,17.284396072867537,1.0114814158707341,-0.06607348858382246,-0.09375584223593281
1.0,200.0809077886089,17.06061161772731,0.09884183890882112,-0.1119106186966884,1.5481023459912062,-0.03450811077490414,17.334596050300824,0.9937220291292064,-0.0638336803146949,-0.7056552616145019
1.0,200.0809077886089,17.06061161772731,0.09884183890882112,-0.1119106186966884,1.5481023459912062,-0.03450811077490414,17.334596050300824,0.9937220291292064,-0.03627745248513301,-0.7633435847985214
1.05,200.10679617401436,17.928188256232836,0.13043451979949988,-0.12558145266853685,1.5421580171573352,-0.036323334063103556,17.38333171192119,0.9557792285834823,-0.03633147904284349,-0.7543684370304417
1.1,200.13754806802305,18.797994514472297,0.16547021532024878,-0.13778626632290203,1.5355685771082854,-0.03814125867918849,17.430181452448977,0.9182851854261621,-0.036385505600553966,-0.745393289262362
1.15,200.17348594289712,19.669896921904318,0.20260887234922653,-0.1488993369510549,1.5283975412606725,-0.039961884623158944,17.475167709753613,0.8812398996572463,-0.03643953215826444,-0.7364181414942825
1.2,200.21496669244874,20.54375681149814,0.2409678624867519,-0.15920520816442468,1.5206920647128024,-0.04178521189501493,17.51831292170451,0.8446433712767341,-0.03649355871597492,-0.7274429937262028
1.25,200.26236818646044,21.419429483495165,0.2799931226162597,-0.1689176399449883,1.512486872457374,-0.04360748471289824,17.55963962080069,0.8085491779162349,-0.035774157703287054,-0.7074346126640588
1.3,200.31607301935745,22.296765290505963,0.3194595019594744,-0.17804288542195312,1.5038097422853192,-0.0451230205415951,17.59925401876987,0.7773179951632477,-0.02504895788433153,-0.5446897728199215
1.35,200.37642228526306,23.175621288818295,0.35938165945565703,-0.1861665713766242,1.4946993832739033,-0.04610881739742261,17.637506113402633,0.7541310296429066,-0.014323758065376,-0.381944932975784
1.4,200.4436866707426,24.055872946730332,0.3994852266255814,-0.19289863589660664,1.4852163999008268,-0.04654718244592865,17.674792895651223,0.7393762331541552,-0.003598558246420521,-0.2192000931316473
1.45,200.51807009328337,24.937415651482304,0.43924839250389547,-0.1979092703854764,1.4754387941969622,-0.0464551273001542,17.71154973413578,0.7325953567110401,0.007126641572535,-0.05645525328750993
1.5,200.59971380033284,25.82016765029814,0.47794562319517875,-0.20098145310214974,1.4654578686271165,-0.04587064281138648,17.74817826809396,0.732694643562899,0.01696401357282983,0.0808263664188062
1.5,200.59971380033284,25.82016765029814,0.47794562319517875,-0.20098145310214974,1.4654578686271165,-0.04587064281138648,17.74817826809396,0.732694643562899,-0.0012910632849962543,0.11747341746946866
1.55,200.68872832904492,26.704066074994014,0.5142761667622786,-0.20264932808193917,1.4553634892337628,-0.04588242639765965,17.784952732002697,0.7381417119618512,0.0008197198340693895,0.10040931848861688
1.6,200.78528421363146,27.589046444071847,0.5475320625867911,-0.2035153410071636,1.4452062826852374,-0.04578867082797954,17.82197821920766,0.7427355754117607,0.0029305029531350333,0.0833452195077651
1.65,200.88954819711446,28.475040801710854,0.5776805413136251,-0.20369446474995975,1.4350234062011185,-0.04558937610234615,17.859212069461393,0.7464762339126277,0.005041286072200668,0.06628112052691341
1.7,201.00166409362583,29.36197722113482,0.6047567873296406,-0.20327556030518937,1.4248467961459457,-0.04528454222075948,17.89661162251644,0.7493636874644521,0.007152069191266311,0.04921702154606165
1.75,201.12174975678278,30.249781207189717,0.6288176193024549,-0.20232826382075333,1.4147051358340472,-0.04486416898407645,17.93413363368919,0.7513205067279212,0.009760551258130084,0.02829934923599349
1.8,201.24989920115425,31.138375569773974,0.6500007556026635,-0.2008605655748076,1.4046238913356304,-0.04425877695295,17.971718357663523,0.7518087277077701,0.014491203553248608,-0.009049819720470254
1.85,201.38617544364485,32.02768160172315,0.6684876199235762,-0.19881516614401865,1.394628598068508,-0.04341856438880332,18.009282754911553,0.7504427465115705,0.019221855848367133,-0.046398988676934
1.9,201.5305936019142,32.917622646076445,0.6843013116655468,-0.19612964945356004,1.3847517798709763,-0.042341111328685364,18.046732022570627,0.7472467153542661,0.023952508143485637,-0.08374815763339756
1.95,201.68313704735417,33.80812178749825,0.6974534604920961,-0.19274692823683232,1.3750268801369305,-0.0410225620698417,18.08397169621133,0.7420633627864026,0.028683160438604163,-0.12109732658986133
2.0,201.8437533692808,34.699104308675,0.7079145597763845,-0.1886162139813034,1.365489547980614,-0.03946611809049851,18.120904804840393,0.7349806636705676,0.03278695106208547,-0.1437711093961914
2.0,201.8437533692808,34.699104308675,0.7079145597763845,-0.1886162139813034,1.365489547980614,-0.03946611809049851,18.120904804840393,0.7349806636705676,0.03608709686791465,-0.05878935702100589
2.05,202.0123481050127,35.59050201256643,0.7156583007134516,-0.1835744251593669,1.3561803136661603,-0.03748651383585623,18.157584266916768,0.7322761311668765,0.04309707331777703,-0.04939194312663537
2.1,202.18877069261083,36.482267642296954,0.7205539116097222,-0.17739551448720156,1.3471510642913338,-0.035156410758720794,18.194140249135323,0.730041469357904,0.05010704976763947,-0.03999452923226478
2.15,202.3728182287645,37.3743715880488,0.7223131100427448,-0.16995646325578062,1.3384617378458392,-0.03247580885909227,18.230596245030803,0.72827667824365,0.05711702621750184,-0.03059711533789425
2.2,202.56423672711296,38.2668013129007,0.7205932733124433,-0.16114840601975838,1.3301782327022518,-0.029444708136970622,18.266975748137934,0.7269817578241147,0.06412700266736428,-0.02119970144352365
2.25,202.762723843399,39.159561667740306,0.7150715165652826,-0.15087106644789075,1.32236954639453,-0.026106067249572595,18.303301592421093,0.7260819682666334,0.06877956263916124,-0.015903740539216282
2.3,202.96792219782265,40.052678468414804,0.7051908823867135,-0.13923403317393102,1.3151095032823297,-0.022708482827958475,18.339582681910773,0.7251447990643576,0.0669129558000573,-0.021949880811376516
2.35,203.1794476049972,40.94619113631658,0.6903454837679057,-0.12655902531313523,1.3084642839192,-0.019403398840820832,18.375810562226615,0.7239067667284763,0.06504634896095335,-0.027996021083536805
2.4,203.39693895002947,41.84013657709387,0.6705465858897087,-0.11315100011862139,1.3024701668331156,-0.016192786714696233,18.411967635365606,0.7222371101214454,0.06317974212184942,-0.03404216135569704
2.45,203.62000272322848,42.73456734581993,0.6458399827247258,-0.09927997575816856,1.297157921791534,-0.013094385429542173,18.448039944368805,0.7206133512167683,0.061313135282745464,-0.040088301627857335
2.5,203.84823221243434,43.62954578867073,0.6164846039208541,-0.08516010051947863,1.2925462577926599,-0.010069683243868536,18.48402044356294,0.7183636349966418,0.06106450818323572,-0.07280925027068805
2.5,203.84823221243434,43.62954578867073,0.6164846039208541,-0.08516010051947863,1.2925462577926599,-0.010069683243868536,18.48402044356294,0.7183636349966418,0.0836494079697372,0.30016719893008137
2.55,204.08117190646516,44.525161178461204,0.5834709739943555,-0.07007901382307578,1.2886582717331014,-0.005880207135506023,18.520284838327647,0.7316322359158107,0.0839296363647643,0.2305768378366812
2.6,204.31821970761195,45.421576187276855,0.5469411899055099,-0.05349262596503654,1.2855634249896752,-0.0016767196073920877,18.557125675186946,0.74142131878031,0.08420986475979139,0.16098647674328045
2.65,204.5587287995477,46.31897204094212,0.5063844954224624,-0.03571623011442873,1.2833288078788674,0.0025407793404731392,18.594368978238098,0.747730883590139,0.08449009315481848,0.0913961156498803
2.7,204.80203164703795,47.217532764629155,0.4615987346162514,-0.017004858180510264,1.2820073941879608,0.00677214812339652,18.631840147334806,0.7505312967104568,0.08477032154984558,0.021805754556479533
2.75,205.04743446295268,48.11744583724559,0.41260776011504935,0.002437947516549556,1.2816405250507357,0.011018932581003045,18.6693682284874,0.7501461019221597,0.08511329119169735,-0.03465288194765723
2.8,205.29421291389616,49.01890334759514,0.35957483056839007,0.02245394022880443,1.2822606818252742,0.015286044827995466,18.706819234762534,0.7476034033942239,0.08557095156724737,-0.06710678147110821
2.85,205.54161066080505,49.92210321422757,0.30274229268295944,0.042919354491036024,1.2838934171661562,0.019576033915746614,18.744101998997273,0.7434367168325823,0.08602861194279741,-0.0995606809945595
2.9,205.78884155098712,50.82724816105272,0.2423935670981768,0.06373004231512172,1.2865583548193773,0.023888906022275225,18.781135861529524,0.7376473352947681,0.08648627231834746,-0.1320145805180105
2.95,206.0350892782462,51.734543890822636,0.1788033136376447,0.08479799725864366,1.290270816588678,0.028217840442254,18.81783818737575,0.7302754837425254,0.0869439326938975,-0.1644684800414618
3.0,206.27952012388377,52.64419360464943,0.11211184830121007,0.10586644043922215,1.2950385690466732,0.03225458698142539,18.854164182600847,0.7231390610113126,0.07161786862161831,-0.10383820694331583
3.0,206.27952012388377,52.64419360464943,0.11211184830121007,0.10586644043922215,1.2950385690466732,0.03225458698142539,18.854164182600847,0.7231390610113126,0.039974707351153216,-0.7389391136199873
3.05,206.52137663559222,53.556360960392,0.041498801568953636,0.1251137429105029,1.3008258872075935,0.03414661390054687,18.889440811420712,0.6887930850097146,0.03570636941370642,-0.634899926443938
3.1,206.76011586438517,54.471101110946265,-0.03186382022664883,0.14152808502986522,1.3075027868144495,0.03582522392279604,18.923130190424466,0.6596490683669187,0.03143803147625958,-0.5308607392678878
3.15,206.99521781427816,55.38846031393021,-0.10577334571949783,0.15552625069206533,1.3149384700659812,0.03729041704817285,18.95549241758005,0.6357070110829255,0.02716969353881278,-0.4268215520918385
3.2,207.22615540967033,56.30849613227705,-0.17867609769759613,0.16743216281137407,1.323020584006179,0.038542193276677315,18.986787590855407,0.6169669131577348,0.022901355601365945,-0.3227823649157883
3.25,207.45241398022398,57.23127033241443,-0.249489380854193,0.17748599534217668,1.3316506094453644,0.039540536334792896,19.017278614615265,0.6037618441369215,0.01569666337714344,-0.19430286628647642
3.3,207.67351303969775,58.15684314312824,-0.31762370008721014,0.18564268974575374,1.3407371365153373,0.04001835181353685,19.04729580337197,0.5983149249062597,0.0032542699077437297,-0.022228134511154657
3.35,207.88905467380104,59.08526680595971,-0.3826351305317779,0.19160135472412487,1.3501785908054198,0.03986954178826593,19.07725485727132,0.6015092458797721,-0.00918812356165609,0.1498465972641686
3.4,208.09874507704495,60.016584759266074,-0.4438469298674004,0.19508806388196787,1.3598566378116799,0.03909907577344813,19.107589325616797,0.6133034440373635,-0.021630517031055813,0.32192132903949044
3.45,208.3023854072981,60.95083559405836,-0.5004505188759708,0.19590078489330412,1.3696427964231561,0.037706490085160374,19.13872859728487,0.6337013787837207,-0.03407291050045563,0.49399606081481373
3.5,208.499874884772,61.88805441343504,-0.5515211421953594,0.1939101369654561,1.3793996724028106,0.03576420945270454,19.171061183231156,0.6589372664173111,-0.042315146251036814,0.44768011810856595
3.5,208.499874884772,61.88805441343504,-0.5515211421953594,0.1939101369654561,1.3793996724028106,0.03576420945270454,19.171061183231156,0.6589372664173111,0.0410114231476124,-0.685561550587294
3.55,208.69106631160537,62.82826756579844,-0.5941731417821463,0.19221275072664334,1.389039810951204,0.03767249483527059,19.203181589907025,0.6264889064822802,0.035319992155029775,-0.6123728468139482
3.6,208.8753991280892,63.77147534837791,-0.6291782007595276,0.1930765565951498,1.398663509354138,0.03929620866820751,19.233771064465863,0.5976999817359163,0.0296285611624471,-0.539184143040602
3.65,209.05233166132288,64.71764521327755,-0.659794986794434,0.19557283271086237,1.4083745558009313,0.04063535095151529,19.263012578667098,0.57257049217822,0.02393713016986447,-0.4659954392672564
3.7,209.22143821287327,65.66672198585732,-0.6881193820144835,0.19898320810378092,1.418236135039977,0.04168625063961952,19.291087923755846,0.5511327016969068,0.018245699177281794,-0.3928067354939101
3.75,209.38238549459842,66.61863593588443,-0.7154075401078229,0.2027036411010765,1.4282782383152712,0.04237470700841475,19.318194884335163,0.5340387416214446,0.007923763767753313,-0.27892170378126746
3.8,209.53492423776825,67.57330905840155,-0.7424452914263274,0.20600677995176142,1.4384996301812343,0.04235884535635297,19.344618434710675,0.5242932619241841,-0.008749619970910314,-0.1092154049198355
3.85,209.67892267538048,68.53065944007477,-0.7694670367483192,0.20798059501409166,1.4488565047978854,0.041504529764340894,19.370767289508592,0.5230751491497279,-0.025423003709574094,0.06049089394159801
3.9,209.81437410640154,69.4906078665578,-0.7959571638849282,0.20786768424964966,1.4592625840475486,0.0398341768391803,19.397067947529134,0.5301350959606549,-0.04209638744823771,0.23019719280302997
3.95,209.94138688510668,70.45308244435945,-0.8208241960534692,0.20509054991772446,1.4695978027794958,0.03734090451203634,19.423940457071296,0.5455539983112663,-0.05876977118690149,0.3999034916644635
4.0,210.06016066889583,71.41802136265943,-0.8425420181677095,0.19943247016369645,1.479723517256052,0.03438988981250296,19.45169277261869,0.5650393469275905,-0.057193969833429885,0.3550979513296788
4.0,210.06016066889583,71.41802136265943,-0.8425420181677095,0.19943247016369645,1.479723517256052,0.03438988981250296,19.45169277261869,0.5650393469275905,0.03514531884009095,-0.4047196455879453
4.05,210.17082142807632,72.38536737211169,-0.8573684843755514,0.1942827064996673,1.489551379867424,0.03604736521651217,19.479461067683168,0.5461370011533955,0.031153697320277552,-0.3513741853798605
4.1,210.27301125646636,73.35504133263632,-0.8657621028232765,0.19221094211782458,1.4992029779508305,0.037505259544530704,19.5063509272842,0.5299019283896046,0.027162075800464154,-0.29802872517177564
4.15,210.36636088824648,74.32694854633097,-0.8711010020731969,0.1923090345793272,1.5088085296600802,0.03876357279655859,19.5324957150723,0.5163341286362177,0.02317045428065069,-0.24468326496368986
4.2,210.45059809851205,75.30098833330872,-0.8756224132021635,0.193865010080849,1.5184581013432894,0.039831601862070014,19.55802745098875,0.5053728732276532,0.019178832760837292,-0.19133780475560502
4.25,210.52552173733386,76.27705808584567,-0.8807330704896733,0.19628166998750976,1.528209579683965,0.04061238308386092,19.583086521306807,0.49765154320262206,0.011404378382421424,-0.113282317364759
4.3,210.59099661170333,77.25505715629134,-0.8873156569389631,0.19886833351578817,1.5380891924368172,0.040885147248099066,19.60787149554211,0.49461223592011944,-0.0005061284349867686,-0.008209519926917264
4.35,210.64696728435484,78.23489064940891,-0.8956780320181227,0.20087969382668122,1.548086830943054,0.040562078155914526,19.632635625770472,0.49682857985971957,-0.01241663525239496,0.09686327751092444
4.4,210.69346347712707,79.21647378190167,-0.9054709779627169,0.20169678086685033,1.5581571032833852,0.03964348372285954,19.657641914192613,0.5042985636712121,-0.02432714206980336,0.201936074948768
4.45,210.73058375994952,80.19973370662423,-0.9159281644446684,0.20081926142831158,1.5682279764496554,0.03812740820770321,19.683157728262742,0.5170495563342064,-0.036237648887211545,0.3070088723866097
4.5,210.75849457276976,81.18461114517895,-0.9258307859141608,0.19802551964721432,1.578206755580828,0.03631774132434927,19.709362185549423,0.530828872855541,-0.036535253986699684,0.2495687231753544
4.5,210.75849457276976,81.18461114517895,-0.9258307859141608,0.19802551964721432,1.578206755580828,0.03631774132434927,19.709362185549423,0.530828872855541,0.023504237570017024,-0.19448939190628944
4.55,210.77730093397628,82.17104236734933,-0.9325779379486813,0.19546199901619846,1.5880351343884218,0.03740718661537369,19.735672469231513,0.5218215100118806,0.020073574070959888,-0.16580512184012847
4.6,210.7868088444934,83.15892309710244,-0.936274840380592,0.19468478596674677,1.5977826616992665,0.038325098731445253,19.761568240109,0.5142483606715282,0.016642910571902758,-0.1371208517739675
4.65,210.78681462498162,84.14813980647531,-0.9388459580222324,0.19511702378863907,1.6075237123458057,0.03907147767256397,19.787121208857055,0.5081094248344837,0.013212247072845566,-0.10843658170780603
4.7,210.777174999161,85.13858144035862,-0.9415099938348673,0.1962997098517566,1.6173067197349948,0.03965147927345392,19.812402940823233,0.5033913761697936,0.009781583573788435,-0.07975231164164505
4.75,210.7577887883524,86.13013982526411,-0.9449770281823962,0.19786265516850557,1.627159844985458,0.04002921351664309,19.837485223615655,0.5001869799184643,0.0033232552988879402,-0.04324241003775905
4.8,210.72859619926206,87.12271128259415,-0.9496707992537912,0.19934715163825428,1.6370917814145096,0.039974869364188315,19.862457506567896,0.4990902306734887,-0.005816887931484991,0.0001992020584293125
4.85,210.68959694454438,88.11619984289489,-0.9556618531731449,0.20020688792775815,1.647084395606707,0.03945413472588605,19.88743029191234,0.500189815193508,-0.01495703116185792,0.043640814154617666
4.9,210.64085171721686,89.11051930451445,-0.9625374939539458,0.20002386343555173,1.657095220511808,0.03847777958703385,19.912512434361417,0.5034578962036435,-0.024097174392231014,0.08708242625080682
4.95,210.5824729346795,90.10559412256936,-0.9695996907356615,0.19846813195318241,1.6670637248403382,0.03704738335893147,19.937812210025413,0.508862499040838,-0.03274633862308978,0.12463793324112013
5.0,210.51461947930957,91.10135938448946,-0.9758927372363038,0.195384832511093,1.6769161113299094,0.03538443165310658,19.96338840549522,0.513748341930961,-0.03378112952677793,0.0709084733317343
5.0,210.51461947930957,91.10135938448946,-0.9758927372363038,0.195384832511093,1.6769161113299094,0.03538443165310658,19.96338840549522,0.513748341930961,0.02682769181067412,-2.0086454491220778
5.05,210.43738123054052,92.09770027019471,-0.9792385168053408,0.1933284434854393,1.6866201735944213,0.03665141536615435,19.986536628094633,0.41161280833092107,0.023851656711236967,-2.0767758948795443
5.1,210.3505259922279,93.09428527249639,-0.9805907029525865,0.19416595879534732,1.6962971230882802,0.03776959732423027,20.004492910956845,0.30607075244300763,0.020875621611799816,-2.144906340637011
5.15,210.25381209254715,94.09072660541874,-0.9826193254798234,0.19717336697444743,1.7060728573079995,0.03873897752733434,20.01708692796747,0.19712217426721906,0.017899586512362613,-2.213036786394478
5.2,210.14705943475474,95.08663248389644,-0.987099432351882,0.20175191912671928,1.7160406135089135,0.03950262035607431,20.024176411321623,0.08811368039473833,0.010622108688800173,-2.0283336505415774
5.25,210.0301466697356,96.08162024436626,-0.9952338378650354,0.207017649967789,1.7262592283271683,0.039703929875488236,20.02627392013285,5.546994874733313e-6,-0.00266584384649725,-1.4903421075169818
5.3,209.90304518727206,97.0753667245842,-1.007419046419883,0.2118248413591471,1.7367347717151524,0.039238300154941515,20.024631476440753,-0.06105476306223816,-0.015953796381794668,-0.9523505644923868
5.35,209.76582289067198,98.06763111618655,-1.023031860137501,0.21519377617636043,1.7474178492401624,0.038118754648897794,20.020617196617994,-0.095526144788631,-0.02924174891709209,-0.41435902146779124
5.4,209.61862395708226,99.05825027084099,-1.0406593103859412,0.21650398469787752,1.7582195237059823,0.03655375194001473,20.015426517525484,-0.1095253604183697,-0.03259720463558006,-0.16795474540496175
5.45,209.461628076382,100.04711989775454,-1.0583719821427278,0.21570715621684294,1.7690330063617916,0.03488933456323015,20.009818838628558,-0.11321114434382504,-0.03397949043580378,0.020523388386755853
5.5,209.29500720670742,101.03416449853148,-1.0743737623452156,0.21304883048947595,1.7797592422609665,0.033155802896434376,20.004262468202594,-0.10747302157969356,-0.03536177623602751,0.20900152217847334
5.5,209.29500720670742,101.03416449853148,-1.0743737623452156,0.21304883048947595,1.7797592422609665,0.033155802896434376,20.004262468202594,-0.10747302157969356,0.011962043992258345,-1.1083924073095246
5.55,209.11886090271594,102.01928866896934,-1.08643920819363,0.21055593815696005,1.7903411736427128,0.03369335585093315,19.997458842075172,-0.16556171430310573,0.009540074187692824,-1.2151553016269818
5.6,208.93305381412415,103.00223823363481,-1.094958987207362,0.20978167492618066,1.8008435168433643,0.034107139876746045,19.987614947219935,-0.22880952663136256,0.007118104383127303,-1.3219181959444393
5.65,208.73745187575557,103.9827165918515,-1.1018454310914698,0.2102668203822086,1.8113404939113298,0.034358775488714466,19.974516243575568,-0.29464351344671164,0.0016631219278833887,-1.2253491523947277
5.7,208.5319859621864,104.96043766779776,-1.1084837480665355,0.21136672667048997,1.8218806551397266,0.03418880265141869,19.958422615954063,-0.3456695792154013,-0.008549335990458394,-0.8098408835005821
5.75,208.31666854398102,105.93516587473275,-1.1156349344187424,0.21215246723516987,1.8324733456463416,0.03349680855327453,19.940307873934113,-0.3753984336637055,-0.018761793908800176,-0.39433261460643676
5.8,208.09160268434576,106.90674409550773,-1.1230873786039282,0.21191735055728542,1.8430820508769832,0.03240309955004385,19.921143791970263,-0.3887891318553613,-0.023418042708354535,-0.20520193896950328
5.85,207.8569497649103,107.87507371940477,-1.1298916991438284,0.21041115440909844,1.8536430000768864,0.031143885702916346,19.901522536339193,-0.3954656213438299,-0.026494760344193933,-0.08042637590518512
5.9,207.61286235595125,108.84006936156513,-1.135246104273963,0.20764473240329595,1.8640988823553322,0.029749849703714512,19.88170432219832,-0.39670795313264157,-0.029101554826746444,0.022134730022382604
5.95,207.35952145016296,109.801672821553,-1.1382531619761505,0.2036918416928676,1.8743868730819149,0.028284985748692686,19.861895633602256,-0.3956553142542271,-0.02938057180722408,0.014655900309314228
6.0,207.09711326757008,110.75983521342168,-1.1381710533187446,0.19872972559179233,1.8844511174618122,0.026809456227593807,19.842128332714815,-0.39513192050354995,-0.029659588787701717,0.007177070596245854
6.0,207.09711326757008,110.75983521342168,-1.1381710533187446,0.19872972559179233,1.8844511174618122,0.026809456227593807,19.842128332714815,-0.39513192050354995,0.003273439306218349,-0.6828045807743712
6.05,206.825783607181,111.71447951903069,-1.133901908719485,0.19417322139030033,1.8942668742143003,0.026934377532113342,19.821409572271293,-0.43579167108494155,0.001723412874563049,-0.9435854424813126
6.1,206.5455352911379,112.66540627550468,-1.12611713898231,0.1910893933083958,1.9038927829202958,0.026960740773038182,19.798352140374256,-0.48718129320925857,-0.0017402008860440206,-0.9928145193587008
6.15,206.2563891800421,113.61238539719402,-1.1165915559846977,0.18893942932750196,1.913391246459582,0.026699194278783905,19.77289924208052,-0.5282737166722022,-0.008374301010520772,-0.69153853231419
6.2,205.95843998383904,114.55523545274302,-1.106411926931592,0.1869885238814627,1.9227900759915346,0.026135102375875588,19.745721136065086,-0.557687835526797,-0.01366983259434469,-0.5449895767121
6.25,205.65184328140137,115.49382963506757,-1.09591180298201,0.18478115446278548,1.9320860868496268,0.02533072818684581,19.71719534034141,-0.5825984330155503,-0.018224651515456568,-0.45867276976417254
6.3,205.33679270727433,116.42807019851458,-1.0850288002216764,0.18205701329627613,1.9412597607944355,0.024339702568755218,19.687502522311988,-0.6049717251312361,-0.020749406510276177,-0.4358491379254155
6.35,205.01350947140668,117.35788109348613,-1.073435026678676,0.178714445400846,1.9502813196766546,0.023275447691067777,19.656713397597898,-0.6264825686030796,-0.022302551420367647,-0.4248576464114462
6.4,204.68222458726194,118.2831958183674,-1.0607477683743414,0.17477507813369822,1.959120871717932,0.02217629499798849,19.624857303256015,-0.6477107515638778,-0.022905435769381508,-0.42543830352017037
6.45,204.34317489568252,119.2039552260356,-1.0466072095069963,0.17033649116272415,1.9677506762775678,0.021045809497090878,19.591940829670012,-0.6689232329363499,-0.022319711915571146,-0.4239620115083821
6.5,203.99660006891398,120.12010627284965,-1.0307849249236458,0.1654669275271572,1.9761473427449763,0.01994607720214994,19.55796357899036,-0.6901330374151644,-0.02139028765356094,-0.4178834282310586


==> res/s9_C2/results/obs_1.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,6.0,281.0,6.0,6.0,0.0
2,6.5,6.0,281.0,6.0,8.00364184891656,125.87107508109118
3,13.0,6.0,281.0,6.0,18.073086250031288,279.8906420427333
4,19.5,6.0,281.0,6.0,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_10.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,35.0,0.38735,6.0,0.0
2,6.5,12.0,35.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,35.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,35.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_11.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,40.0,0.38735,6.0,0.0
2,6.5,12.0,40.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,40.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,40.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_12.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,45.0,0.38735,6.0,0.0
2,6.5,12.0,45.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,45.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,45.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_13.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,50.0,0.38735,6.0,0.0
2,6.5,12.0,50.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,50.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,50.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_14.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,55.0,0.38735,6.0,0.0
2,6.5,12.0,55.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,55.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,55.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_15.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,60.0,0.38735,6.0,0.0
2,6.5,12.0,60.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,60.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,60.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_16.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,65.0,0.38735,6.0,0.0
2,6.5,12.0,65.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,65.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,65.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_17.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,70.0,0.38735,6.0,0.0
2,6.5,12.0,70.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,70.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,70.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_18.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,75.0,0.38735,6.0,0.0
2,6.5,12.0,75.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,75.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,75.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_19.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,80.0,0.38735,6.0,0.0
2,6.5,12.0,80.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,80.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,80.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_2.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,18.0,650.0,6.0,6.0,0.0
2,6.5,18.0,585.0,6.0,8.00364184891656,125.87107508109118
3,13.0,18.0,520.0,6.0,18.073086250031288,279.8906420427333
4,19.5,18.0,455.0,6.0,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_20.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,85.0,0.38735,6.0,0.0
2,6.5,12.0,85.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,85.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,85.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_21.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,90.0,0.38735,6.0,0.0
2,6.5,12.0,90.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,90.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,90.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_22.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,95.0,0.38735,6.0,0.0
2,6.5,12.0,95.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,95.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,95.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_23.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,100.0,0.38735,6.0,0.0
2,6.5,12.0,100.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,100.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,100.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_24.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,105.0,0.38735,6.0,0.0
2,6.5,12.0,105.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,105.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,105.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_25.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,110.0,0.38735,6.0,0.0
2,6.5,12.0,110.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,110.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,110.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_26.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,115.0,0.38735,6.0,0.0
2,6.5,12.0,115.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,115.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,115.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_27.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,120.0,0.38735,6.0,0.0
2,6.5,12.0,120.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,120.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,120.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_28.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,125.0,0.38735,6.0,0.0
2,6.5,12.0,125.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,125.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,125.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_29.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,130.0,0.38735,6.0,0.0
2,6.5,12.0,130.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,130.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,130.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_3.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,0.0,0.38735,6.0,0.0
2,6.5,12.0,0.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,0.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,0.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_30.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,135.0,0.38735,6.0,0.0
2,6.5,12.0,135.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,135.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,135.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_31.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,140.0,0.38735,6.0,0.0
2,6.5,12.0,140.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,140.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,140.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_32.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,145.0,0.38735,6.0,0.0
2,6.5,12.0,145.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,145.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,145.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_33.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,150.0,0.38735,6.0,0.0
2,6.5,12.0,150.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,150.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,150.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_34.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,155.0,0.38735,6.0,0.0
2,6.5,12.0,155.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,155.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,155.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_35.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,160.0,0.38735,6.0,0.0
2,6.5,12.0,160.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,160.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,160.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_36.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,165.0,0.38735,6.0,0.0
2,6.5,12.0,165.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,165.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,165.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_37.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,170.0,0.38735,6.0,0.0
2,6.5,12.0,170.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,170.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,170.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_38.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,175.0,0.38735,6.0,0.0
2,6.5,12.0,175.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,175.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,175.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_4.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,5.0,0.38735,6.0,0.0
2,6.5,12.0,5.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,5.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,5.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_5.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,10.0,0.38735,6.0,0.0
2,6.5,12.0,10.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,10.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,10.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_6.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,15.0,0.38735,6.0,0.0
2,6.5,12.0,15.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,15.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,15.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_7.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,20.0,0.38735,6.0,0.0
2,6.5,12.0,20.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,20.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,20.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_8.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,25.0,0.38735,6.0,0.0
2,6.5,12.0,25.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,25.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,25.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/obs_9.csv <==
idx,t,xo,yo,ro,xv,yv
1,0.0,12.0,30.0,0.38735,6.0,0.0
2,6.5,12.0,30.0,0.38735,8.00364184891656,125.87107508109118
3,13.0,12.0,30.0,0.38735,18.073086250031288,279.8906420427333
4,19.5,12.0,30.0,0.38735,14.660984161080721,448.51891544755733


==> res/s9_C2/results/opt.csv <==
tSolve,objVal,status,iterNum,evalNum
0.25467896461486816,896.1208024406006,Optimal,0,1
0.24872899055480957,864.4675500011383,Optimal,0,2
0.22833490371704102,817.0970053997524,Optimal,0,3
0.2713279724121094,795.3026800295388,Optimal,0,4
0.2772789001464844,767.4589622777092,Optimal,0,5
0.24886512756347656,752.5263274985243,Optimal,0,6
0.23731112480163574,729.8931977084612,Optimal,0,7
0.2348790168762207,736.1233171255506,Optimal,0,8
0.2178361415863037,727.857023474637,Optimal,0,9
0.25234103202819824,725.3958869149757,Optimal,0,10
0.297177791595459,698.6199186281286,Optimal,0,11
0.31978702545166016,668.6839136875603,Optimal,0,12
0.3224971294403076,623.7516184380305,Optimal,0,13
0.3464679718017578,575.0801190495159,Optimal,0,14
0.3443121910095215,536.8269867569041,Optimal,0,15
0.30084800720214844,499.35841962829323,Optimal,0,16
0.29832887649536133,460.82354293367587,Optimal,0,17
0.25038981437683105,413.01765538910126,Optimal,0,18
0.21565508842468262,379.41689821706734,Optimal,0,19
0.21453404426574707,356.5219782214214,Optimal,0,20
0.141754150390625,360.49351297069364,Optimal,0,21
0.21332192420959473,351.5871674271112,Optimal,0,22
0.18201994895935059,357.947353905618,Optimal,0,23
0.2377488613128662,323.97558441642485,Optimal,0,24
0.1820230484008789,341.2195856551514,Optimal,0,25
0.2105998992919922,343.12436168788497,Optimal,0,26
0.21044206619262695,340.02791680299816,Optimal,0,27
0.18252205848693848,330.4854621586897,Optimal,0,28
0.19132518768310547,337.4672460313402,Optimal,0,29
0.1893911361694336,331.49068257426603,Optimal,0,30
0.19092607498168945,335.8028785340905,Optimal,0,31
0.18836307525634766,327.22807206244954,Optimal,0,32
0.18939995765686035,328.33780244798345,Optimal,0,33
0.2128291130065918,312.2139263663654,Optimal,0,34
0.28846192359924316,358.7195435456331,Optimal,0,35
0.31428098678588867,467.0911945312467,Optimal,0,36
0.33422398567199707,631.8761706052857,Optimal,0,37
0.28644299507141113,834.8713122105247,Optimal,0,38


==> res/s9_C2/results/plant.csv <==
t,x,y,v,r,psi,sa,ux,ax,sr,jx
0.0,6.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.0,6.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.03333333333333333,6.000000000002775,0.5666666666666662,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.06666666666666667,6.00000000000555,1.1333333333333329,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.1,6.000000000008325,1.6999999999999893,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.13333333333333333,6.000000000011099,2.2666666666666657,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.16666666666666666,6.000000000013874,2.8333333333333326,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.2,6.000000000016649,3.399999999999998,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.23333333333333334,6.000000000019424,3.9666666666666623,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.26666666666666666,6.000000000022198,4.53333333333333,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.3,6.000000000024973,5.099999999999991,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.3333333333333333,6.000000000027748,5.666666666666672,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.36666666666666664,6.000000000030522,6.233333333333336,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.4,6.000000000033297,6.799999999999988,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.43333333333333335,6.000000000036072,7.366666666666649,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.4666666666666667,6.000000000038846,7.933333333333319,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,6.000000000041621,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,6.000000000041621,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,-0.04456621645775953,3.2309875182276024
0.5333333333333333,6.000020777829599,9.066686390267119,-0.0005909269730918062,-0.000703754986867819,1.5707883360478048,-0.0014544006742206036,17.001768510696024,0.1053161706716961,-0.04269782399547688,3.087982722074177
0.5666666666666667,6.00015793123504,9.633489352835982,-0.0017733896690248557,-0.002586039779432056,1.5707363410429345,-0.002846521599698451,17.006968113305465,0.20586551480494453,-0.040829431533194224,2.9449779259207514
0.6,6.00050823047472,10.200520578270394,-0.0028646512095206237,-0.005353853395267719,1.5706061148597081,-0.00417636277643355,17.015439913610376,0.30164803239974586,-0.038961039070911564,2.8019731297673256
0.6333333333333333,6.001152529643809,10.767886394608103,-0.00340070788969529,-0.008770271922518637,1.5703722267267415,-0.00544392420442589,17.027025017392802,0.3926637234560997,-0.03709264660862891,2.6589683336139
0.6666666666666666,6.00216036939112,11.335687729006544,-0.0030838008008795274,-0.012643209231942596,1.5700163692746305,-0.006649205883675474,17.041564530434798,0.4789125879740058,-0.03522425414634625,2.5159635374604745
0.7,6.003593367996723,11.904020079211579,-0.0017415303583914147,-0.016816784379095333,1.5695260169639698,-0.007792207814182307,17.05889955851842,0.5603946259534648,-0.0333558616840636,2.3729587413070483
0.7333333333333333,6.005507721622042,12.472973495788622,0.0007055002558880102,-0.021164530172415805,1.5688933235928644,-0.008872929995946377,17.078871207425713,0.6371098373944757,-0.031487469221780945,2.229953945153623
0.7666666666666667,6.007955861254362,13.04263256176627,0.004267231293399528,-0.025584656744510284,1.568114269683519,-0.009893232114426451,17.101320905167775,0.7091096671425695,-0.029619076759498278,2.086949149000197
0.8,6.010987758050493,13.613076393714305,0.008916106374511377,-0.029983876269020854,1.5671879054881983,-0.010796998055483313,17.126079207045347,0.7748417640675868,-0.02236293558688911,1.7949019979406637
0.8333333333333334,6.014646235016975,14.1843764998221,0.01469271699364241,-0.03415451641961003,1.566117827069401,-0.011377749260192105,17.152839556296993,0.8285942710814646,-0.012452365591711883,1.4294248589739522
0.8666666666666667,6.01895483605878,14.756591618153085,0.021596824775247003,-0.037832041903133884,1.564916381147585,-0.011627651946662881,17.181185809303035,0.8701504807311511,-0.002541795596534651,1.063947720007241
0.9,6.023918964719335,15.329767010437862,0.029496803446697025,-0.04081655482776133,1.5636033950203445,-0.011547202299961087,17.210714226442416,0.8995241190819473,0.007368774398642572,0.6984705810405297
0.9333333333333333,6.029527603738786,15.903934564920199,0.03818032007346091,-0.04294750443390352,1.5622047256868359,-0.011136400320086719,17.241018722005176,0.916715186133853,0.017279344393819805,0.3329934420738182
0.9666666666666667,6.035753912108651,16.479112902561333,0.04737633762759727,-0.04409795426175663,1.5607511370390725,-0.01039524600703977,17.271693210281352,0.9217236818868685,0.02718991438899703,-0.0324836968928931
1.0,6.042556480223089,17.055307447860052,0.05678776029102052,-0.04416540329272189,1.5592769583445552,-0.009323739360820246,17.30233160556098,0.9145496063409935,0.03710048438417426,-0.3979608358596044
1.0,6.042556480223089,17.055307447860052,0.05678776029102052,-0.04416540329272189,1.5592769583445552,-0.009323739360820246,17.30233160556098,0.9145496063409935,-0.03788349523397407,0.20126665623123666
1.0333333333333334,6.049912717346206,17.632514310323558,0.06511842622699633,-0.044253654438762224,1.5578064397251143,-0.01053952364760751,17.332925288979435,0.9209778507085962,-0.03506356197326173,0.18442800582492438
1.0666666666666667,6.057918489661768,18.210735805298594,0.07188233896023644,-0.0453252311597888,1.556315806586154,-0.0116613101590377,17.363723892404366,0.9268448067293218,-0.0322436287125494,0.16758935541861225
1.1,6.066681560661585,18.7899762012056,0.0777956781853937,-0.04712150302047723,1.5547767252925078,-0.01268909889511081,17.394708706224204,0.9321504744031703,-0.029423695451837047,0.15075070501229998
1.1333333333333333,6.076291182957209,19.37023898964449,0.0833727714916384,-0.04942903282745459,1.5531686929946913,-0.013622889855826839,17.425861020827387,0.9368948537301418,-0.02660376219112472,0.13391205460598785
1.1666666666666667,6.086822026459662,19.95152691125028,0.08896788826897511,-0.05207216206898335,1.5514777285417436,-0.014462683041185795,17.457162126602356,0.9410779447102362,-0.023783828930412372,0.1170734041996756
1.2,6.098337648224456,20.53384196447813,0.09481472006915993,-0.0549054742409354,1.5496951045777934,-0.015206156035532886,17.488593308241718,0.9446989035469234,-0.02096389566970004,0.10023475379336344
1.2333333333333334,6.110892752899347,21.11718540522365,0.10105559721673237,-0.05780644315198775,1.5478164616472072,-0.015850861988111514,17.520135813681065,0.9477568412330292,-0.018143962408987694,0.08339610338705117
1.2666666666666666,6.124533688857525,21.701557797801826,0.10773025806784728,-0.060697343740941496,1.545841405302458,-0.016452558013005776,17.551771158219363,0.9502720158387661,-0.015324029148275365,0.06655745298073903
1.3,6.139304228066975,22.286958914864968,0.11487598714433322,-0.06348692384333578,1.5437711879189744,-0.01685883129802371,17.583480555247192,0.95218905166004,-0.007840205796486283,0.04802428494236548
1.3333333333333333,6.155235333318045,22.873388004762997,0.12257041256716007,-0.06596740700594049,1.5416124568875962,-0.016977681910757693,17.615243366699392,0.9534745226287898,0.0007091690324474258,0.029103973182628376
1.3666666666666667,6.172339427719166,23.460844024119123,0.1307961664205567,-0.06793874023424702,1.539379048444866,-0.016811553362527216,17.64703851589957,0.9541293165388819,0.009258543861381191,0.01018366142289115
1.4,6.190612967960702,24.0493256867309,0.13944271798152766,-0.06923971847238054,1.5370905000557364,-0.01636044565333228,17.67884498027911,0.9541534333903159,0.0178079186903149,-0.008736650336845966
1.4333333333333333,6.210035536144959,24.638831660193436,0.14831204607137138,-0.06974118258889858,1.5347717800020568,-0.015624358783172884,17.710641737269384,0.9535468731830921,0.026357293519248665,-0.027656962096583186
1.4666666666666666,6.230572713665652,25.229360596847478,0.15717166444448424,-0.06933507015284812,1.5324513483047129,-0.014603292752049022,17.742407764301774,0.9523096359172104,0.034906668348182374,-0.046577273856320295
1.5,6.25217648458592,25.820911161778806,0.16576582217829586,-0.06793178058584652,1.5301607140886446,-0.013297247559960734,17.774122038807658,0.9504417215926708,0.04345604317711614,-0.06549758561605754
1.5,6.25217648458592,25.820911161778806,0.16576582217829586,-0.06793178058584652,1.5301607140886446,-0.013297247559960734,17.774122038807658,0.9504417215926708,-0.015615987604170793,0.054542881357520535
1.5333333333333334,6.274809502027189,26.413481910247803,0.1730582469631588,-0.06638324536966822,1.527924115190387,-0.013765617130257073,17.805832029471173,0.9521066685084499,-0.01248618661360961,0.04535393358922443
1.5666666666666667,6.298523788503016,27.00707012559048,0.17865992817560317,-0.06544652564013761,1.525728380019268,-0.01412966000086804,17.837592413394233,0.9534653171652858,-0.009356385623048448,0.036164985820928384
1.6,6.323378980306612,27.60167280631014,0.18312258994562836,-0.06493069279449364,1.52355634908702,-0.014389376171793644,17.86939298063487,0.9545176675631785,-0.006226584632487266,0.026976038052632285
1.6333333333333333,6.349417745070279,28.19728707724289,0.18684147043260718,-0.06467670398947496,1.521396766724229,-0.014544765643033862,17.901223521251122,0.9552637197021279,-0.003096783641926105,0.017787090284336244
1.6666666666666667,6.3766696047050955,28.793910135679077,0.19009475696848344,-0.06455137892321687,1.5192431244110078,-0.014595828414588712,17.933073825301026,0.9557034735821341,3.301734863507544e-5,0.008598142516040144
1.7,6.405152183427875,29.391539299195056,0.1930597180693181,-0.0644442696743274,1.5170931127568354,-0.01454256448645819,17.96493368284261,0.9558369292031972,0.003162818339196239,-0.0005908052522559069
1.7333333333333334,6.434873691307131,29.990171968688934,0.19584188487960966,-0.06426293648729725,1.5149477039362962,-0.014384973858642305,17.996792883933917,0.9556640865653171,0.00629261932975742,-0.009779753020552007
1.7666666666666666,6.465834241164598,30.58980560367856,0.19849044269999058,-0.06393152525476072,1.512810640055118,-0.014125461636613955,18.028641151305102,0.9551808501201333,0.009422420320318583,-0.018968700788848047
1.8,6.498026030470375,31.190437783539817,0.20101222723665046,-0.06338059556925314,1.5106880622849264,-0.013745118038851973,18.06046860025962,0.9544194205031596,0.013603620628585309,-0.02636726688769006
1.8333333333333333,6.531433057592029,31.792066331206726,0.20339137780810074,-0.06253445424344005,1.5085885307846758,-0.01322145557190136,18.09226650288134,0.9534180906782548,0.01787569156407606,-0.033611093390896005
1.8666666666666667,6.56603041483319,32.39468942400683,0.20558582794469807,-0.06131572884234279,1.5065231793913185,-0.012554045801127933,18.124027074076828,0.9521775902079193,0.022147762499566837,-0.040854919894102
1.9,6.601784021916817,32.99830568190507,0.2075126286972683,-0.059664025030976134,1.5045054707492345,-0.01174458586888419,18.15574228845669,0.9506950291030625,0.026419833435057587,-0.04809874639730795
1.9333333333333333,6.6386507697966515,33.60291422306949,0.20905888069812845,-0.05753091559617776,1.5025508614403034,-0.010792723572124088,18.187404059784996,0.9489710071147653,0.030691904370548365,-0.05534257290051394
1.9666666666666666,6.676579650825446,34.20851462207315,0.21010529210782633,-0.05487425648918635,1.5006760369956682,-0.009698458910847639,18.219004339365636,0.9470055242430282,0.03496397530603912,-0.06258639940371989
2.0,6.715511534337628,34.81510693837338,0.2105249785847951,-0.05165870522175923,1.4988989049780264,-0.008461791885054824,18.250535078502494,0.9447985804878508,0.03923604624152989,-0.06983022590692588
2.0,6.715511534337628,34.81510693837338,0.2105249785847951,-0.05165870522175923,1.4988989049780264,-0.008461791885054824,18.250535078502494,0.9447985804878508,0.032809962299468406,-0.007589914549869171
2.033333333333333,6.755380817811753,35.42269204874371,0.2100870924534783,-0.04796471864533444,1.4972374738032863,-0.007337997365736291,18.28202369799051,0.9445050915214498,0.03461770885964408,-0.010019423434189663
2.066666666666667,6.796126996980827,36.03127202490294,0.2086127715812155,-0.04390266116024698,1.4957053459213898,-0.006153944627745218,18.313501184785817,0.9441306189255715,0.036425455419819786,-0.01244893231851019
2.1,6.8376871833683,36.64084958447168,0.20604834365417918,-0.039485572954794046,1.4943145763982004,-0.004909633671081631,18.34496483943411,0.9436751627002158,0.03823320197999546,-0.014878441202830682
2.1333333333333333,6.879993113725348,37.2514279314224,0.20235206622142,-0.03472390593349876,1.4930768108211627,-0.0036050644957455248,18.37641196248106,0.9431387228453828,0.04004094854017114,-0.017307950087151174
2.1666666666666665,6.922970781677544,37.863010786291454,0.19749115120710936,-0.029626022724830607,1.492003381372388,-0.002240237101736908,18.40783985447236,0.9425212993610724,0.04184869510034681,-0.019737458971471666
2.2,6.966540073861701,38.47560241755611,0.1914390151409329,-0.024197963648098886,1.4911053980805655,-0.000813921191621733,18.439245789700518,0.9418215030433079,0.043656441660522516,-0.022166967855792193
2.2333333333333334,7.0106141872011944,39.08920766883898,0.18417531776964385,-0.018440436457372564,1.4903939865586444,0.0006731701023886755,18.47062685068614,0.9410401391332257,0.04546418822069819,-0.024596476740112685
2.2666666666666666,7.05510092491792,39.70383184291804,0.17567057259495417,-0.012376007172759478,1.489879721605237,0.002187515659995831,18.50198106988563,0.9402150583751551,0.04652750950455714,-0.02618540957699845
2.3,7.099905325020244,40.319480534639176,0.16588087906324683,-0.006063078599330477,1.489571643883524,0.003674049973702796,18.533308157372414,0.9394084385968973,0.043297996652450425,-0.022927041193596818
2.3333333333333335,7.144930412505492,40.93615957729646,0.15474931549164658,0.0004019260102119948,1.4894769887949602,0.005065780732395908,18.564609636599343,0.9386959249086817,0.04006848380034368,-0.01966867281019515
2.3666666666666667,7.1900842477062294,41.55387452337867,0.14225113370038409,0.006889134893848571,1.4895986229684017,0.006347571644872247,18.595889177124068,0.9380946086213985,0.036838970948236974,-0.01641030442679352
2.4,7.235280120953158,42.172630657299685,0.12843400513390268,0.01329041287018698,1.489935284195123,0.007521712128945023,18.627150483977207,0.9376019046135621,0.033609458096130265,-0.013151936043391892
2.433333333333333,7.280434373032087,42.79243315696549,0.11339141830951073,0.019517049228586606,1.4904826886695943,0.00858820218461427,18.65839717756808,0.9372178128851724,0.030379945244023564,-0.009893567659990263
2.466666666666667,7.325467131411937,43.41328703035642,0.09725927961340933,0.025496579470615326,1.491233688764055,0.009547041811879948,18.689632878305993,0.9369423334362295,0.027150432391916814,-0.006635199276588592
2.5,7.3703014473282575,44.0351971793886,0.08019541233632263,0.031169098127161208,1.4921790233706982,0.010398231010742056,18.720861206600265,0.9367754662667331,0.023920919539810105,-0.0033768308931869627
2.5,7.3703014473282575,44.0351971793886,0.08019541233632263,0.031169098127161208,1.4921790233706982,0.010398231010742056,18.720861206600265,0.9367754662667331,0.016899915859723696,-0.04444612059959689
2.533333333333333,7.414866039007581,44.65816791878831,0.062301669856259,0.03639510137670091,1.4933065644919836,0.010972088911049064,18.75206181918308,0.9352449685965474,0.017531558158696888,-0.04738373961155106
2.566666666666667,7.45909970493239,45.2822017775194,0.04382459267436073,0.041145665092863846,1.49460008742498,0.011567001554655176,18.783209783166328,0.9336165502926298,0.018163200457670087,-0.05032135862350526
2.6,7.502936901396298,45.90730127580573,0.025075643672127695,0.04552175455273584,1.4960454544460884,0.012182968941560408,18.81430183452888,0.9318902113549803,0.018794842756643282,-0.05325897763545943
2.6333333333333333,7.54630549997022,46.5334692661072,0.00627984393869449,0.04960838358707013,1.4976316596258146,0.012819991071764729,18.845334709249617,0.9300659517835991,0.019426485055616477,-0.056196596647413596
2.6666666666666665,7.589128755459791,47.16070870884053,-0.01240388261115909,0.05347721401173205,1.4993502578946825,0.013478067945268167,18.876305143307412,0.928143771578486,0.02005812735458967,-0.05913421565936775
2.7,7.631326068614649,47.789022541135395,-0.030872875003259102,0.05718810427382476,1.5011950510794172,0.014157199562070719,18.907209872681143,0.9261236707396412,0.02068976965356287,-0.06207183467132196
2.7333333333333334,7.672814404782077,48.418413507431076,-0.04906392072353213,0.0607919432436317,1.503161597133589,0.014859935791030827,18.938045608895248,0.9240022035861408,0.021321411952536062,-0.06500945368327612
2.7666666666666666,7.713508378770182,49.04888409468067,-0.06694445271964802,0.06433628603854563,1.505247130495042,0.015587371710768377,18.968808801450113,0.9217778903197208,0.021160730332954285,-0.06687639198060893
2.8,7.753321296258901,49.68043641029318,-0.08454664106114243,0.06781869758496992,1.507450031154272,0.016250245256686308,18.999497846553986,0.9195713522782877,0.01834601638471434,-0.06515689149485113
2.8333333333333335,7.7921722648903105,50.31307182672235,-0.10193374982388594,0.07117557594599092,1.5097670906083542,0.016813654843645602,19.03011425459871,0.917429752564258,0.015531302436474357,-0.06343739100909328
2.8666666666666667,7.829987624049761,50.94679094407858,-0.11914052634041951,0.07433753637214836,1.5121929530398732,0.01728445302572408,19.060660321781864,0.9153438312053842,0.01271658848823441,-0.06171789052333545
2.9,7.866700978370577,51.58159364965261,-0.13614973442994022,0.07725818004020082,1.514720260039485,0.01766142740952789,19.091137813531102,0.9133152265293689,0.009901874539994466,-0.05999839003757762
2.933333333333333,7.902251841206092,52.21747921464185,-0.1529258937587052,0.07989573406223749,1.5173403057117714,0.017944577995057033,19.121548640402523,0.9113439385362123,0.00708716059175452,-0.0582788895518198
2.966666666666667,7.936585807567342,52.854446313025676,-0.16941300288263256,0.08221594396476528,1.5200430917668366,0.01813390478231152,19.151894712952217,0.9094299672259143,0.004272446643514538,-0.056559389066061956
3.0,7.96965469576536,53.4924930697701,-0.1855385426435161,0.08419087052687334,1.5228175303281883,0.01822940777129134,19.18217794173628,0.9075733125984748,0.0014577326952745922,-0.05483988858030413
3.0,7.96965469576536,53.4924930697701,-0.1855385426435161,0.08419087052687334,1.5228175303281883,0.01822940777129134,19.18217794173628,0.9075733125984748,-0.013859198341218971,-0.05189802730330106
3.033333333333333,8.00142289539258,54.131616810779356,-0.20140080808965802,0.08556818374728,1.5256490896359343,0.017755910656178927,19.21240178871584,0.9058645700850402,-0.014550628565525806,-0.05062652350277978
3.066666666666667,8.031883819610876,54.77181347762293,-0.2168660409281938,0.08619486441288415,1.5285137415275387,0.017259365866922956,19.242569384002618,0.9041982110316229,-0.01524205878983265,-0.0493550197022585
3.1,8.061035281578217,55.413078863972615,-0.2315840322194314,0.0861815579473767,1.5313883130417243,0.016739773403523416,19.272682140378617,0.9025742354382229,-0.015933489014139487,-0.04808351590173724
3.1333333333333333,8.08887306621506,56.055408847821944,-0.24530012549792052,0.08562121633098843,1.5342530998250057,0.01619713326598032,19.302741470625833,0.9009926433048404,-0.01662491923844632,-0.046812012101215966
3.1666666666666665,8.115393157614424,56.69879926566729,-0.2578316005654664,0.084592171889458,1.5370911954423614,0.01563177073028771,19.332748791592596,0.8994542116187801,-0.017316349462753157,-0.0455405083006947
3.2,8.140593243984402,57.34324584911253,-0.2690500758176946,0.08316152439961338,1.5398879866437,0.01504901476801555,19.36270560697259,0.8979716697032445,-0.01800777968706,-0.04426900450017341
3.2333333333333334,8.164472122751619,57.98874422733973,-0.2788878201195609,0.08138055483373509,1.5426312451039728,0.014430937070608822,19.39261317210599,0.896502192177938,-0.018699209911366834,-0.04299750069965214
3.2666666666666666,8.187032485449047,58.63528988241256,-0.28729941947612125,0.07929769635430468,1.545310134451686,0.013797323929399929,19.422473153327797,0.8950930425896892,-0.018423897301014725,-0.039416736691176284
3.3,8.208280906556995,59.28287817548561,-0.29424438216174564,0.07697437340028132,1.5479151844665628,0.013207072950111313,19.452288892628065,0.8938849097466924,-0.016934017440188052,-0.03293473388283364
3.3333333333333335,8.228222317681254,59.93150464309034,-0.2996999129160387,0.07450726550243439,1.5504401605430116,0.012667437033118819,19.4820679595828,0.8928951186640703,-0.015444137579361358,-0.026452731074490907
3.3666666666666667,8.246860835952631,60.58116504529204,-0.30369741737015393,0.07197383894090302,1.5528816300699595,0.012177463778153897,19.51181763461412,0.8921213943417263,-0.013954257718534686,-0.019970728266148263
3.4,8.264200852575774,61.23185535331834,-0.3063027888218519,0.06943798306311949,1.5552383564987935,0.01173715318521651,19.541545119947365,0.8915637367796604,-0.012464377857708011,-0.01348872545780562
3.433333333333333,8.280246280480466,61.88357175182574,-0.30761785070646025,0.06695149231673399,1.5575112620706346,0.011346505254306688,19.571257617807877,0.8912221459778726,-0.010974497996881338,-0.007006722649462974
3.466666666666667,8.295001292930252,62.536310671703674,-0.3077632344138921,0.0645570519381975,1.5597028250370302,0.011005519985424421,19.600962330421,0.891096621936363,-0.009484618136054647,-0.0005247198411202428
3.5,8.308470976332613,63.19006881724973,-0.3068645156265885,0.062290511581392455,1.5618166080683624,0.01071419737856971,19.630666460012083,0.8911871646551313,-0.007994738275227974,0.0059572829672224015
3.5,8.308470976332613,63.19006881724973,-0.3068645156265885,0.062290511581392455,1.5618166080683624,0.01071419737856971,19.630666460012083,0.8911871646551313,-0.01954565697720922,-0.058188589425824534
3.533333333333333,8.32066610680832,63.844842720100964,-0.30520508181937966,0.05999317081605376,1.5638552227788034,0.010062009214213777,19.66034006714597,0.8892201225634473,-0.019585632884146928,-0.05983393607521536
3.566666666666667,8.331618542287329,64.50062733996855,-0.30293726422794304,0.05750956594288975,1.565814078637128,0.009408488519626581,19.689947192128667,0.8871982355834502,-0.019625608791084638,-0.061479282724606205
3.6,8.341366392724018,65.15741731994915,-0.3000102648063447,0.0548713401650284,1.5676874897657118,0.008753635294808134,19.719486006797222,0.8851215037151402,-0.019665584698022348,-0.06312462937399703
3.6333333333333333,8.349948651482983,65.81520742283728,-0.29639512772531895,0.05210503106584967,1.5694707367863119,0.00809744953975843,19.748954682988696,0.8829899269585171,-0.01970556060496005,-0.06476997602338785
3.6666666666666665,8.357405251596953,66.47399252891712,-0.29208242914383903,0.04923257907746496,1.5711599698827925,0.007439931254477467,19.77835139254014,0.880803505313581,-0.01974553651189776,-0.06641532267277868
3.7,8.363777741351752,67.13376765153268,-0.2870736063681744,0.04627248217203503,1.5727519524728186,0.006781080438965251,19.807674307288618,0.8785622387803319,-0.01978551241883547,-0.06806066932216952
3.7333333333333334,8.36910900986055,67.79452795581344,-0.2813886770728932,0.04323091016869756,1.5742441045063236,0.0061015282858352905,19.83692113929982,0.876234825407427,-0.019825488325773178,-0.06970601597156034
3.7666666666666666,8.373445798111451,68.45626868319144,-0.27503226601651515,0.040124928945097824,1.5756335047575774,0.005443995523818986,19.866090091721567,0.8738903062124879,-0.018052063947371785,-0.06842072438578567
3.8,8.376833231926335,69.11898526954481,-0.2679883738623098,0.03701878888066455,1.5769189150343528,0.0048864553701159445,19.895182375215075,0.8716546937992903,-0.0146214118505932,-0.06445718522548607
3.8333333333333335,8.379310641478105,69.7826734579968,-0.2602516579958981,0.03401128403305806,1.5781022717702688,0.004457032499172705,19.924201961514797,0.869573440485754,-0.011190759753814571,-0.06049364606518641
3.8666666666666667,8.38091120891079,70.4473292957425,-0.2518426310297138,0.031221007983357984,1.5791887458147364,0.004142136061443744,19.953154807361127,0.8676245820846841,-0.007760107657035989,-0.05653010690488681
3.9,8.381660671340747,71.1129491080565,-0.2428770268399768,0.028713665873913247,1.5801867622000103,0.003940643341155521,19.982044955137738,0.8658063041738595,-0.004329455560257404,-0.052566567744587206
3.933333333333333,8.38157962718401,71.77952949892567,-0.233494147808927,0.026548040342378645,1.5811068089524742,0.003853505690759915,20.01087669561685,0.8641201442350449,-0.0008988034634788214,-0.0486030285842876
3.966666666666667,8.380683841628109,72.44706735196928,-0.22384827252174996,0.0247746782364238,1.5819610572947496,0.0038837271899707765,20.039654400268038,0.862571271009116,0.0025318486332998086,-0.04463948942398794
4.0,8.37898336388527,73.11555979885016,-0.21411019895083544,0.023437215073818417,1.5827633364055416,0.004015150641391934,20.068382583374422,0.8611318848454066,0.005823816514889492,-0.04091456669205941
4.0,8.37898336388527,73.11555979885016,-0.21411019895083544,0.023437215073818417,1.5827633364055416,0.004015150641391934,20.068382583374422,0.8611318848454066,-0.0190331194011032,-0.06276266972348905
4.033333333333333,8.376494707304012,73.78500420159848,-0.20478833394452345,0.022148774766365245,1.5835240193995839,0.0033924898346618954,20.097052777263258,0.859099724799943,-0.018326529002699134,-0.05916693300432763
4.066666666666666,8.373275515842014,74.45539813969839,-0.19605469095102185,0.020564898405404812,1.5842366425783707,0.002793382041211999,20.125657230115426,0.8571874226451182,-0.017619938604295067,-0.05557119628516621
4.1,8.36938891522393,75.12673938362192,-0.18766188145600513,0.01875123909899075,1.5848924596829634,0.002217827261042235,20.15419993719394,0.8553949783809319,-0.016913348205891,-0.05197545956600479
4.133333333333334,8.364892751795452,75.79902588180092,-0.179425293046564,0.016763883510971418,1.585484795302615,0.0016658254941525918,20.182684893761827,0.8537223920073844,-0.01620675780748692,-0.04837972284684328
4.166666666666667,8.359841144486298,76.47225577153547,-0.17120723453042477,0.014651428053526573,1.5860086422213386,0.001139989617152581,20.211116122241098,0.8521747529948792,-0.015500167409082851,-0.04478398612768186
4.2,8.354285089053288,77.14642737870022,-0.16290902737208174,0.012456737591275286,1.5864604654695997,0.0006427160360235062,20.239497730871616,0.8507567291632719,-0.014793577010678785,-0.04118824940852045
4.233333333333333,8.34827200072168,77.82153921934707,-0.15448175491414,0.010207148629199882,1.586838366697831,0.00014054762459715978,20.267833344560945,0.849403151322097,-0.01408698661227472,-0.03759251268935903
4.266666666666667,8.34184903327472,78.49758999578339,-0.14587866346845846,0.007935308442597093,1.5871408803493952,-0.00029928427827705914,20.296127070042477,0.8482449754866643,-0.010970070929681941,-0.02930184351429095
4.3,8.335059463860663,79.17457861711641,-0.13702510353002725,0.005735882276242361,1.5873683253187036,-0.0005940498015099402,20.32438756930111,0.8474433463619637,-0.00671586046429087,-0.018795903967742597
4.333333333333333,8.327935381669292,79.85250428253512,-0.1278891173396793,0.0037379488083710472,1.5875255105829964,-0.000747008309229775,20.352627184221998,0.8469919152221482,-0.0024616499988998003,-0.008289964421194253
4.366666666666666,8.320499800503942,80.5313665168183,-0.11851470322832154,0.0020417901155027943,1.5876207243932177,-0.0007581598014365988,20.380857588071308,0.8468906820672175,0.0017925604664912713,0.002215975125354097
4.4,8.31276577505184,81.21116515467197,-0.1090154316856248,0.0007296700141406873,1.5876657276341177,-0.0006275042781303608,20.4090904541152,0.8471396468971718,0.006046770931882455,0.012721914671902729
4.433333333333334,8.304738457061793,81.89190037101065,-0.09953526866119379,-0.00012859979483704348,1.5876745261103253,-0.00035504173931106203,20.43733745561984,0.8477388097120111,0.010300981397273526,0.02322785421845108
4.466666666666667,8.296415739200423,82.57357269063188,-0.09023758435362601,-0.00047419696426462667,1.5876630372653522,5.867078644966752e-5,20.465610263649467,0.8486859319727061,0.014555191862664595,0.033733793764999416
4.5,8.287786539173316,83.25618294923981,-0.08131623916617099,-0.0002612640664236118,1.5876491853407952,0.0006061171979969319,20.493920282200357,0.8499508086114367,0.017440395541471292,0.0387380853184095
4.5,8.287786539173316,83.25618294923981,-0.08131623916617099,-0.0002612640664236118,1.5876491853407952,0.0006061171979969319,20.493920282200357,0.8499508086114367,-0.019524393808918537,-0.10772036731232396
4.533333333333333,8.278849545451852,83.93973162242614,-0.07346180590558171,-8.216274973193064e-5,1.5876451762590993,-2.149069100145049e-5,20.522193599125412,0.8464922454874974,-0.01813207953098455,-0.09979342012403371
4.566666666666666,8.269665411249386,84.62421682578797,-0.06683617540490606,-0.0004518921283898267,1.5876376171259945,-0.0006026881040687044,20.550356034472554,0.8432979139365011,-0.016739765253050563,-0.09186647293574346
4.6,8.260300668534411,85.309636106288,-0.06096838179685311,-0.0012458861844766508,1.5876103409182751,-0.0011374750412048295,20.57841639596088,0.8403678139584478,-0.01534745097511658,-0.08393952574745318
4.633333333333334,8.250811836345983,85.99598711017897,-0.05550459875086092,-0.0023573337563762157,1.587551036500776,-0.0016258515024098281,20.606383491309487,0.8377019455533374,-0.013955136697182556,-0.07601257855916273
4.666666666666667,8.24124751662786,86.68326762815134,-0.050186031204267914,-0.0036948104909700734,1.5874506756312117,-0.0020678174876836786,20.634266128237467,0.8353003087211702,-0.012562822419248568,-0.06808563137087247
4.7,8.231649789103052,87.37147562360367,-0.0448327565086377,-0.005180400998143637,1.5873030739097063,-0.0024633729970263895,20.662073114463926,0.833162903461946,-0.011170508141314582,-0.06015868418258222
4.733333333333333,8.222055656682143,88.06060926239529,-0.039329297944530675,-0.00675086645849057,1.5871044287091793,-0.002821723112168728,20.689813024724724,0.8312687791827441,-0.009778193863380597,-0.052231736994291955
4.766666666666667,8.212498341528809,88.75066691115667,-0.03359607555324099,-0.008340474424504002,1.5868527847602092,-0.0030891592885345536,20.71749529485293,0.8297401755210482,-0.005414508958767987,-0.037542006135337376
4.8,8.203003312660542,89.441647234183,-0.027553058647871997,-0.009821393539822908,1.5865495434363432,-0.0031842434900705963,20.745135277790443,0.8287624439154998,-0.0003106990729009468,-0.02116776473685675
4.833333333333333,8.193584182454616,90.13354929460505,-0.021177109376389513,-0.01104168727653747,1.5862009250626183,-0.0031095366277361734,20.772751964985254,0.8283297557809126,0.004793110812966094,-0.004793523338376134
4.866666666666666,8.184242647185476,90.82637260632256,-0.01454860094676453,-0.011885932881748267,1.5858176162204523,-0.0028647027692062055,20.800363326043023,0.8284428756929414,0.009896920698833137,0.011580718060104491
4.9,8.174970139957443,91.52011716529361,-0.00780533584256092,-0.012254122456106156,1.5854137980940446,-0.0024497419144806445,20.8279875545653,0.8291018036515863,0.015000730584700313,0.027954959458585546
4.933333333333334,8.165747570358395,92.2147834624498,-0.0011384591516170241,-0.012063107407278065,1.5850068519932774,-0.0018646540635595163,20.855642844153646,0.8303065396568471,0.020104540470567353,0.04432920085706617
4.966666666666667,8.156545835746682,92.91037249561667,0.005229072519316641,-0.01124310538861468,1.584616619185193,-0.001109439216442811,20.883347388409607,0.832057083708724,0.025208350356434397,0.06070344225554679
5.0,8.147326156720602,93.60688576774017,0.01104916887793794,-0.009741743569892675,1.584264961573899,-0.00021345428054061046,20.91111836397395,0.8342048524912555,0.02740122093714277,0.06234462582605317
5.0,8.147326156720602,93.60688576774017,0.01104916887793794,-0.009741743569892675,1.584264961573899,-0.00021345428054061046,20.91111836397395,0.8342048524912555,-0.01824597660790875,-0.1238030884969796
5.033333333333333,8.138063423606464,94.3043242384768,0.015446623885213846,-0.008324853786294922,1.5839661206044515,-0.0008053768288599197,20.938857916136904,0.8302133744914275,-0.017269376291249992,-0.11568559149270043
5.066666666666666,8.128811306573487,95.00268542870785,0.018242387581931325,-0.0076484680273233244,1.583701751035236,-0.001364746033290603,20.966468928753752,0.8264924797250756,-0.016292775974591236,-0.10756809448842125
5.1,8.119632244359028,95.70196603722447,0.02005061485982067,-0.007573303543297009,1.5834495483089635,-0.001891561893832663,20.993960421265612,0.8230421681921994,-0.015316175657932479,-0.09945059748414206
5.133333333333334,8.110577797010402,96.40216287777912,0.02134605394933902,-0.007979288810042158,1.5831915238686642,-0.002385824410486108,21.021341413113603,0.8198624398927993,-0.014339575341273697,-0.09133310047986269
5.166666666666667,8.101691087726715,97.10327292630683,0.022488423885151605,-0.008763112350910152,1.5829134015179702,-0.002847533583250918,21.04862092373884,0.8169532948268752,-0.013362975024614941,-0.08321560347558352
5.2,8.093008733253605,97.80529335075052,0.023742601578402533,-0.009836133774666599,1.582604106344858,-0.003276689412127101,21.075807972582435,0.814314732994427,-0.012386374707956184,-0.07509810647130434
5.233333333333333,8.084562336761344,98.50822153309272,0.02529572161788526,-0.011122521378199173,1.5822553180030419,-0.0036719912970884245,21.10291157934363,0.8119508658844937,-0.011409774391297426,-0.06698060946702517
5.266666666666667,8.076379140062425,99.21205510041734,0.027286221331589675,-0.012537789745357962,1.5818613221245648,-0.003982461254341098,21.12994295426283,0.8100228463629507,-0.00712748432787846,-0.04841308410263445
5.3,8.068480334459814,99.91679204170597,0.029843551857884395,-0.01394599902351157,1.5814195595380531,-0.004144976367529637,21.156920286344057,0.8087302201575043,-0.002518955454811682,-0.028814244527244362
5.333333333333333,8.060874758268842,100.622430925502,0.03300051310331037,-0.015202127567758789,1.5809331018182204,-0.004151773612199665,21.18386556970908,0.8080975279334688,0.002089573418255098,-0.00921540495185428
5.366666666666666,8.053561905613034,101.32897092420731,0.03670721309941794,-0.016183159722407223,1.580409103849263,-0.004005312350373385,21.210800663718846,0.8081169950946635,0.006698102291321878,0.010383434623535803
5.4,8.046531951179276,102.03641186215286,0.04084212799156808,-0.016786959072795003,1.5798584492764502,-0.003708903030889946,21.237747162226963,0.8087642137630786,0.011306631164388781,0.029982274198926406
5.433333333333334,8.039766179123257,102.74475423352334,0.04522906745623342,-0.016927608578502788,1.5792952555821094,-0.0032614515805100006,21.26472671743357,0.810046799561446,0.01591516003745556,0.04958111377431649
5.466666666666667,8.033237845976647,103.45399914448,0.04965916946879733,-0.01653024273205155,1.5787360454385366,-0.00264141140031883,21.2917613625995,0.8121147340107358,0.02052368891052234,0.06917995334970657
5.5,8.02691142104399,104.16414843465158,0.05388179644901954,-0.01554804322517833,1.5781996168282408,-0.0019205015547090532,21.31886953317778,0.8144687951964954,0.02180294184785391,0.06560437590706238
5.5,8.02691142104399,104.16414843465158,0.05388179644901954,-0.01554804322517833,1.5781996168282408,-0.0019205015547090532,21.31886953317778,0.8144687951964954,-0.016528618784873,-0.11270461256835371
5.533333333333333,8.020763276366996,104.87520341640474,0.057122286231352334,-0.014622798773677614,1.5776986663665276,-0.0024573200956525174,21.3459552891454,0.8106588569023477,-0.015680493671735022,-0.1158916850805054
5.566666666666666,8.014837987535753,105.58716122781341,0.05920463977243571,-0.014317069973214674,1.5772178854374763,-0.0029658677994913764,21.37291227657404,0.806742682857795,-0.014832368558597044,-0.11907875759265713
5.6,8.009188261076263,106.30001777664795,0.06063322847838082,-0.014514489258790607,1.5767386106044627,-0.003446144666225645,21.399736954272026,0.8027202730628373,-0.01398424344545907,-0.12226583010480885
5.633333333333334,8.003858276531368,107.01376874803987,0.06179632505399442,-0.015114514533132874,1.5762457812219668,-0.0038981506958553212,21.426425781047673,0.7985916275174745,-0.013136118332321069,-0.12545290261696063
5.666666666666667,7.998885610803809,107.728409627993,0.06298554667433144,-0.016030534819333794,1.575727464370656,-0.004321885888380389,21.452975215709298,0.7943567462217066,-0.012287993219183092,-0.12863997512911235
5.7,7.994302824415573,108.44393571864917,0.0644134387190193,-0.017188037500419136,1.5751744043498528,-0.004717350715473171,21.4793817170585,0.7900156277892368,-0.011439868106045116,-0.13182704764126407
5.733333333333333,7.990138934742206,109.16034214582352,0.06622518858977608,-0.018527837027685422,1.5745796096030857,-0.005093472539898521,21.50564127199892,0.7855420337178,-0.01059174299290714,-0.1350141201534158
5.766666666666667,7.986420215164152,109.87762384646891,0.0685360769249902,-0.019975490447402502,1.5739379942976441,-0.005382778591278881,21.531752201746432,0.7811342739097734,-0.006627935049923565,-0.1290438577233657
5.8,7.983166091193476,110.59577578375148,0.0714427230791922,-0.02140613061842364,1.5732480439702403,-0.005533028816087031,21.55771939185105,0.7769458876352541,-0.0024304427756446775,-0.12238677130984821
5.833333333333333,7.980386757761219,111.31479307241727,0.07497398572318842,-0.022684094922225468,1.5725126025903726,-0.005544085370703876,21.58355082824861,0.7729772800318178,0.0017670494986342091,-0.1157296848963307
5.866666666666666,7.978082848135832,112.03467105169919,0.07906193265084623,-0.023702446403790656,1.5717386579533184,-0.005415225516178081,21.6092536761074,0.769230575308832,0.0059645417729130975,-0.1090725984828132
5.9,7.976247249386865,112.75540529555653,0.08358338167681663,-0.0243684038784863,1.5709363987818608,-0.005148981672484388,21.634835292089914,0.7656972911996324,0.010162034047192098,-0.10241551206929553
5.933333333333334,7.974864749250124,113.47699163995279,0.08836385876242703,-0.02460380961117429,1.5701189856618776,-0.004745353865951356,21.660303075249285,0.7623774276160323,0.014359526321470984,-0.09575842565577802
5.966666666666667,7.973912858925376,114.19942616780473,0.09319595310602537,-0.024343475645084302,1.5693017712422945,-0.004192005622611916,21.68566423730798,0.7593123052169,0.01855701859574987,-0.08910133924226053
6.0,7.97336173060566,114.9227052431304,0.09783783994116962,-0.023548476820350182,1.5685019426320286,-0.0035437455438992243,21.710924166640172,0.7563183441941871,0.019750569234104412,-0.0925058675113186
6.0,7.97336173060566,114.9227052431304,0.09783783994116962,-0.023548476820350182,1.5685019426320286,-0.0035437455438992243,21.710924166640172,0.7563183441941871,0.0027402134394657815,-0.06071543092144006
6.033333333333333,7.973183799931736,115.6468255824962,0.10180053515248887,-0.022503038971843595,1.56773451523432,-0.003424761432425421,21.73610003351238,0.7542032539589715,0.004398833248962384,-0.06618998319149594
6.066666666666666,7.973380495650806,116.37178442091425,0.10487543310284472,-0.021467042880250656,1.5670016378983704,-0.0032504899939684024,21.76120235595882,0.7519056786480874,0.006057453058458987,-0.07166453546155181
6.1,7.973954661096304,117.0975789592077,0.10717946609052052,-0.020391438021448667,1.5663038198873334,-0.003020931228528161,21.78622505114363,0.7494256182615348,0.00771607286795559,-0.07713908773160771
6.133333333333334,7.9749024130482535,117.82420620485584,0.10878668706954793,-0.019234063571224255,1.565643117868749,-0.0027360851361046884,21.811162036230968,0.7467630727993135,0.009374692677452237,-0.08261364000166373
6.166666666666667,7.97621393715266,118.5516629831815,0.10973862679573651,-0.017958573942152806,1.565022866693058,-0.002396241447049161,21.8360072383314,0.743920646812294,0.011033312486948839,-0.0880881922717196
6.2,7.97787374328656,119.27994594439781,0.11004918152044,-0.01653373624265673,1.5644475459735612,-0.0020015209181444005,21.860754556791928,0.7408994258518605,0.012691932296445442,-0.09356274454177547
6.233333333333333,7.979860976774144,120.0090515890563,0.10970975637737564,-0.014933468664051833,1.5639225814465405,-0.001551110376163526,21.885398145882448,0.737692099841498,0.014315822179242184,-0.09872508975293438
6.266666666666667,7.982149902686195,120.73897627027799,0.108694035232588,-0.013138898472668267,1.563454140030675,-0.0010562129414669738,21.90993328247055,0.7343993800003354,0.015349514388829831,-0.09858181248717644
6.3,7.984710360170607,121.46971626438238,0.10695702012653192,-0.011144313755017243,1.5630488666695117,-0.0005273342583461902,21.934358520663118,0.7311157075385255,0.01638320659841748,-0.09843853522141847
6.333333333333333,7.987508780154933,122.20126789810917,0.10445111699434809,-0.008950541648849373,1.562713398834885,3.6000831760857896e-5,21.95867438270544,0.7278368109855743,0.017416898808005128,-0.09829525795566055
6.366666666666666,7.990507971908953,122.9336275433929,0.10113238535849095,-0.006557622823993356,1.5624544045583513,0.0006322758776189142,21.982881014044903,0.7245604439665677,0.018450591017592777,-0.09815198068990258
6.4,7.9936668505008095,123.66679162270492,0.09695761351369189,-0.003966164214675957,1.562278645702398,0.0012582156308949472,22.006978553149356,0.7212817547358507,0.01948428322718045,-0.09800870342414461
6.433333333333334,7.996941446056482,124.40075658021942,0.09189730697984491,-0.0011735952166236092,1.562192556314565,0.0019271184893727962,22.03096721846333,0.718020442698509,0.020517975436768098,-0.09786542615838667
6.466666666666667,8.000283821326736,125.13551889424521,0.0859158487460406,0.0018146759232384943,1.5622025701961786,0.002628580651043899,22.05484683892843,0.714761096320497,0.021299002743032716,-0.09809643069427133
6.5,8.00364184891656,125.87107508109118,0.07896799412098565,0.004983589369922192,1.5623151958161403,0.003322160782053336,22.07861678941949,0.7114438083685701,0.020059478642959584,-0.10132055224296396
6.5,8.00364184891656,125.87107508109118,0.07896799412098565,0.004983589369922192,1.5623151958161403,0.003322160782053336,22.07861678941949,0.7114438083685701,0.013433661340062159,-0.03950941881922686
6.533333333333333,8.006964497999116,126.60742199557059,0.07092104195713025,0.008186369534151606,1.5625349622906444,0.003769816254932151,22.102310460422935,0.710201263886541,0.01342566703266683,-0.035043250102516126
6.566666666666666,8.01021360632106,127.34455790954262,0.06178601969535049,0.011298225415324808,1.5628599438849304,0.004217205250897785,22.125965194481818,0.7091075916950691,0.013417672725271501,-0.030577081385805397
6.6,8.013350474848696,128.08248165184946,0.05171038321522432,0.014329096840146391,1.5632872771337494,0.004664327769950251,22.149585954005833,0.7081627917941541,0.013409678417876172,-0.02611091266909466
6.633333333333334,8.016332980042156,128.82119225392,0.040821941422271205,0.017287988175245073,1.5638144176144764,0.005111183812089544,22.173177701404658,0.7073668641837961,0.013401684110480842,-0.02164474395238381
6.666666666666667,8.019116213656304,129.5606889338841,0.029232041201008526,0.020183045255704708,1.5644391003925278,0.005557844301712554,22.196745398828405,0.706719779720069,0.013393689803085513,-0.017178575235673083
6.7,8.02165262431269,130.300971085324,0.017038523745568954,0.02302463661397222,1.5651593779779631,0.0060067105182937805,22.220293963927816,0.7062205516802882,0.013385695495690183,-0.01271240651896235
6.733333333333333,8.023892275466814,131.04203825591438,0.004314502469819986,0.025809809740104758,1.565973548506651,0.006433374959445173,22.24382848108088,0.7058792094827471,0.012748442185782744,-0.007987665595599021
6.766666666666667,8.02578639453336,131.78389013615254,-0.00889095078181645,0.028500101474304346,1.5668789913197598,0.006789032312992037,22.267354571918034,0.7057158079811945,0.00887933968124673,-0.00193490810912352
6.8,8.027289031638206,132.52652655871051,-0.022545608361369034,0.031018259189732562,1.5678715941665193,0.007021100337087782,22.290878475558745,0.7057519540278975,0.005010237176710716,0.004117849377351982
6.833333333333333,8.028362387359014,133.26994751696037,-0.03658156095309723,0.0332645617091239,1.568943847965886,0.007123623201235873,22.314406949268125,0.7059900949652504,0.0011411346721747042,0.010170606863827484
6.866666666666666,8.028976657725954,134.01415319309157,-0.05087241744233097,0.03515590108852589,1.5700852640002554,0.007097176910491425,22.337946723602563,0.7064299851566781,-0.0027279678323613088,0.016223364350302985
6.9,8.02910944815661,134.7591439804489,-0.06525016517516415,0.03662236810910384,1.571282863682065,0.006943909400410889,22.361504443131075,0.7070500460419635,-0.006597070336897425,0.02227612183677865
6.933333333333334,8.028746219521636,135.50492048529975,-0.07950950285354301,0.037604969759512406,1.5725213752295353,0.0066592170680618385,22.385086954768223,0.7078965262726516,-0.010466172841433438,0.028328879323254154
6.966666666666667,8.027879801790602,136.25148352498536,-0.09342500458635261,0.03805718250913058,1.5737839224791919,0.006248269307811199,22.408699843787513,0.708917493151183,-0.013980220340298437,0.03081468816589784
7.0,8.02651031165314,136.998834134595,-0.10675552200395776,0.037947055905854926,1.575052258682664,0.005734612326523465,22.43234642566251,0.7098763971026993,-0.01676002115240003,0.025924118189042646
7.0,8.02651031165314,136.998834134595,-0.10675552200395776,0.037947055905854926,1.575052258682664,0.005734612326523465,22.43234642566251,0.7098763971026993,-0.016438046871639418,-0.014080783514096501
7.033333333333333,8.02464435783403,137.74697312572292,-0.11923778730484753,0.037275647342585885,1.5763075105164033,0.005140531295041083,22.456002491848643,0.7095278422719149,-0.01920681501730367,-0.006832506332966938
7.066666666666666,8.02229357256479,138.4959003446583,-0.13063112594921314,0.036049289511697814,1.577531135396983,0.004454157992036573,22.479650966361074,0.7094208966805016,-0.021975583162967924,0.00041577084816262454
7.1,8.019476002169768,139.2456156582678,-0.14072135111406261,0.03426710732945501,1.5787046259084996,0.003675492417509904,22.50329990284111,0.7095555603284591,-0.02474435130863218,0.0076640480292921856
7.133333333333334,8.01621666641518,139.99611921647127,-0.14931051522141917,0.0319290984392322,1.5798094418881072,0.002804534571461073,22.526957354930072,0.7099318332157877,-0.027513119454296506,0.01491232521042194
7.166666666666667,8.012548435364016,140.74741146270577,-0.1562156997195284,0.029035791373996395,1.5808270583716686,0.0018412844538901207,22.55063137626927,0.7105497153424873,-0.03028188759996076,0.022160602391551508
7.2,8.008512236596832,141.49949313014363,-0.16127191138756983,0.02558667469819682,1.581739081770142,0.0007831603301032692,22.574330111212568,0.7114164062066983,-0.03305065574562502,0.029408879572681068
7.233333333333333,8.004157749720726,142.25236526622106,-0.16432669855128992,0.02158152369193984,1.5825270783242709,-0.0003642430612807515,22.598061746463404,0.7125163041626051,-0.03518535352229451,0.03488897024976151
7.266666666666667,7.999544445708643,143.00602925715538,-0.1652011996905428,0.017050796311123724,1.583172318861186,-0.001554904410512124,22.621831836238712,0.7137210728885983,-0.035842226143887226,0.03624795604270454
7.3,7.994736236277251,143.76048654215447,-0.16374961492390808,0.012045018564409211,1.5836581805626877,-0.00276292714062149,22.645643278690496,0.7149584964601727,-0.036499098765479944,0.03760694183564757
7.333333333333333,7.989800971227887,144.51573858471548,-0.159867161965627,0.006631029039457539,1.5839703718771063,-0.003989211706798435,22.669496563702168,0.7162310859120518,-0.037155971387072655,0.038965927628590594
7.366666666666666,7.984812165985888,145.2717869009633,-0.15349314614524565,0.0008613089893333183,1.584096166812746,-0.005238691963394061,22.693392832634174,0.7175525999295539,-0.03781284400866537,0.040324913421533624
7.4,7.9798492246538695,146.02863305504238,-0.14460677808776112,-0.00522558254490104,1.5840242686400496,-0.0065100679740428226,22.71733390702554,0.7189194134734874,-0.038469716630258104,0.04168389921447669
7.433333333333334,7.974997791671966,146.78627866166363,-0.1332119452272248,-0.011593496662635197,1.5837446890553024,-0.007803241951813899,22.741321321153734,0.7203352763280029,-0.039126589251850814,0.04304288500741972
7.466666666666667,7.970349808892386,147.54472538565255,-0.11933556073318906,-0.018211469637987504,1.5832485947778951,-0.00911912787115114,22.76535649783691,0.7217651407944151,-0.03988371527285369,0.04055750626851397
7.5,7.966003746961947,148.30397487122386,-0.10302313091186481,-0.02505554077500606,1.5825280828893595,-0.010462266662757342,22.789437097626074,0.7230348781844385,-0.04070754468334583,0.03551428763375094
7.5,7.966003746961947,148.30397487122386,-0.10302313091186481,-0.02505554077500606,1.5825280828893595,-0.010462266662757342,22.789437097626074,0.7230348781844385,0.0062331800123038295,-0.3082724449879247
7.533333333333333,7.96204362517061,149.06402621338265,-0.08378248435142058,-0.03136816337855824,1.581584273965713,-0.01030347693053191,22.813365482889235,0.7126227913986553,0.0032942039212220226,-0.3164527621590715
7.566666666666666,7.958481138390431,149.8248690553566,-0.06189203039794062,-0.03658448434115588,1.580449043006152,-0.010242653068009217,22.836942253972218,0.7019380273738337,0.00035522783014021574,-0.32463307933021823
7.6,7.955328979854455,150.5864909619463,-0.03834931872012323,-0.040949359414554395,1.5791547564929673,-0.010279795075189236,22.860158321633723,0.6909805861099741,-0.0025837482609415894,-0.332813396501365
7.633333333333334,7.952619505567796,151.34887965381665,-0.013905910056089429,-0.04467624854794646,1.577726169432671,-0.010414902952071993,22.88300459663245,0.6797504676070759,-0.005522724352023474,-0.34099371367251197
7.666666666666667,7.950401172639155,152.11202283491932,0.010893292653598043,-0.047950372843802935,1.5761813649345133,-0.010647976698657467,22.905471989727097,0.6682476718651398,-0.00846170044310528,-0.3491740308436587
7.7,7.948735322670666,152.87590801701333,0.03567128302777475,-0.05093208648196917,1.5745327134533984,-0.010978987226082815,22.92755131550709,0.656458303258952,-0.011400676534187085,-0.35735434801480553
7.733333333333333,7.947693956311236,153.64052236191506,0.06019021507992546,-0.05375953039423955,1.5727876023924785,-0.01140811753010426,22.949233076921015,0.6444697780775902,-0.01435384785579636,-0.3587536643533754
7.766666666666667,7.947358138452451,154.40585275105283,0.08432510958854267,-0.05655150807430078,1.5709491293873146,-0.011936873918855423,22.97052197880555,0.6330016532657845,-0.017368365517438762,-0.33084809677088445
7.8,7.947816225492324,155.17188635056831,0.10803732804879351,-0.05940988046312686,1.5690167930587895,-0.01256606138960812,22.991443396874043,0.6224384725729333,-0.02038288317908116,-0.30294252918839343
7.833333333333333,7.949163803813343,155.93861096722247,0.13136646655329762,-0.0624204416809878,1.5669868070859598,-0.01329573278993819,23.012028212252403,0.6128054810596951,-0.02339740084072356,-0.2750369616059024
7.866666666666666,7.9515021619282225,156.70601503202747,0.15440303507758543,-0.0656557491970874,1.5648528873345244,-0.014125888112323012,23.032307431006757,0.6041026751325399,-0.026411918502365957,-0.24713139402341144
7.9,7.9549378039707594,157.47408756938972,0.17727725468920255,-0.0691767948901152,1.5626065725584668,-0.015056136005875777,23.052312212594856,0.5963261102321872,-0.02942643616400844,-0.2192258264409197
7.933333333333334,7.9595832882994975,158.24281812952478,0.20015822727534222,-0.07303350796788463,1.5602373472988862,-0.016085217994770484,23.072073855190595,0.589463101750871,-0.032440953825650834,-0.1913202588584287
7.966666666666667,7.965555635450775,159.0121965926003,0.22324110255472684,-0.07725573941162528,1.5577335255521934,-0.01719979313209043,23.0916193663843,0.5833791817271263,-0.034593204981078374,-0.1721057699567897
8.0,7.972975421625272,159.78221302857818,0.24673642337778878,-0.08185076147444226,1.5550828286801568,-0.018366354864309604,23.11096964235182,0.5777366261615632,-0.03531339688326151,-0.16732549548408016
8.0,7.972975421625272,159.78221302857818,0.24673642337778878,-0.08185076147444226,1.5550828286801568,-0.018366354864309604,23.11096964235182,0.5777366261615632,-0.03915993406103587,-0.3586523975791465
8.033333333333333,7.98196745350581,160.55285622111953,0.270834684479717,-0.0868531554592691,1.5522722805014875,-0.019650009807227965,23.13002632250415,0.5656055013463642,-0.037859362514065645,-0.3692150913327955
8.066666666666666,7.992660670403747,161.32410928006485,0.29578376337054924,-0.09223296904238953,1.5492884288532895,-0.020890312365247292,23.148672763666113,0.553122286739377,-0.03655879096709541,-0.3797777850864445
8.1,8.005181337494303,162.0959530579688,0.3218245369903351,-0.09789295679678242,1.546120314126541,-0.022087262538367618,23.16689722951131,0.5402869823406015,-0.03525821942012518,-0.39034047884009343
8.133333333333333,8.019651664781112,162.86836733006194,0.3491126092694024,-0.10374928762546916,1.5427600434614912,-0.023240860326588945,23.184687983713353,0.5270995881500377,-0.033957647873154945,-0.4009031725937424
8.166666666666666,8.03619084965099,163.64133077136808,0.37773582495971714,-0.10972964893705218,1.5392023262106136,-0.02435110572991128,23.20203328994585,0.5135601041676855,-0.03265707632618471,-0.41146586634739135
8.2,8.054915848362828,164.41482093288866,0.40772222826064264,-0.11577901977292525,1.5354441904868363,-0.025437608300670746,23.21892017122109,0.49956256699406115,-0.031356504779214485,-0.42202856010104034
8.233333333333333,8.07594421496592,165.18881387207247,0.4390700539800291,-0.12185469084929168,1.5314836771303746,-0.0264717952247205,23.235334192558355,0.4852613744689481,-0.02967752281368997,-0.43054645172648753
8.266666666666667,8.099389419568524,165.96328474002667,0.47181060874207437,-0.1278232563632672,1.5273215222134084,-0.02727823706136429,23.25128063414058,0.4716044880545473,-0.019631009548752496,-0.39384902958176127
8.3,8.12534949791125,166.73820927135353,0.505929556351518,-0.13346671165289758,1.5229653972156971,-0.02776263315707424,23.2667872753994,0.4591014766410642,-0.009584496283815554,-0.35715160743703694
8.333333333333334,8.1539054474108,167.51356407974984,0.541329682953865,-0.1385141143847816,1.5184303520900073,-0.02791417011464696,23.28189885969059,0.4478107721757449,0.0004620169811213881,-0.3204541852923126
8.366666666666667,8.185116205365683,168.28932779206076,0.5776953051305812,-0.14276548854629387,1.5137398513125941,-0.02773132766086064,23.296654651145754,0.43774058970174656,0.010508530246058325,-0.2837567631475883
8.4,8.21902259855463,169.06548083346695,0.6145987207205416,-0.1460450631275169,1.5089235242859387,-0.02721360143157646,23.311095157308536,0.4288936546325722,0.020555043510995272,-0.24705934100286392
8.433333333333334,8.255648933299193,169.84200537913773,0.6515322871685515,-0.14820168880230353,1.504016118271425,-0.02635892764907753,23.325261243344748,0.42128230329286465,0.030601556775932213,-0.21036191885813962
8.466666666666667,8.29500087153503,170.6188857942932,0.6879056468410788,-0.1491068035694567,1.499057395680853,-0.02518309369236139,23.339194185140357,0.4148121659106368,0.03990456439448146,-0.1781088353418637
8.5,8.337068247897422,171.39610833605337,0.7230269924016034,-0.14872590184476564,1.4940900182406043,-0.023837016873877258,23.352917918422673,0.4085811274250573,0.041359008398839686,-0.19277089580311638
8.5,8.337068247897422,171.39610833605337,0.7230269924016034,-0.14872590184476564,1.4940900182406043,-0.023837016873877258,23.352917918422673,0.4085811274250573,-0.00861886235951066,0.15145649294156557
8.533333333333333,8.381853528437713,172.17366026137813,0.7556404831433269,-0.1478173808890758,1.4891480771266843,-0.02407145835254156,23.366619275367203,0.41343559527530277,-0.0054476263603473905,0.13981157807316158
8.566666666666666,8.429431125833535,172.9515305522705,0.7852868084501556,-0.1470229583741014,1.4842342643402997,-0.02420019196456707,23.380475978509594,0.4179018992966013,-0.0022763903611841183,0.12816666320475756
8.6,8.479880824890259,173.7297083001992,0.8123308255821924,-0.14625154488164094,1.4793462965676267,-0.02422321770995382,23.394475089055547,0.4219800394889533,0.0008948456379791513,0.11652174833635354
8.633333333333333,8.53326784853192,174.50818229447947,0.837040541002967,-0.14542532654172446,1.474484749012349,-0.024140535588701804,23.40860366821076,0.42567001585235836,0.004066081637142424,0.10487683346794953
8.666666666666666,8.589644266413693,175.28694119542536,0.8596042407650871,-0.14447745106461796,1.46965263315825,-0.02395214560081098,23.42284877718094,0.42897182838681647,0.007237317636305693,0.09323191859954552
8.7,8.649050913932195,176.06597348669692,0.8801506026639448,-0.14335001129321998,1.4648549437786962,-0.023658108907959947,23.437197510972435,0.4318876567059926,0.010408553635468963,0.08158700373114151
8.733333333333333,8.711517463511692,176.8452675233264,0.898752110694011,-0.14199360059915292,1.4600985714903634,-0.02325764936191916,23.451637408269,0.4343898412798251,0.013688884345886491,0.06605428968915633
8.766666666666667,8.777063301552651,177.62481195087656,0.9154459139056084,-0.14035909379948167,1.4553918937347072,-0.02273511754792307,23.466144312569323,0.435920685212719,0.01774746269216709,0.022787229217694077
8.8,8.84569702710038,178.40459491035082,0.9302371314171777,-0.1383969751798161,1.4507449429428787,-0.022077832082257075,23.48068059582969,0.436028263085385,0.02180604103844747,-0.020479831253765873
8.833333333333334,8.917416110005547,179.18460378516792,0.9430962259484014,-0.13605866634309036,1.4461695088766806,-0.02128277920426436,23.49519725766443,0.4346051737593445,0.025864619384727852,-0.06374689172522582
8.866666666666667,8.992206591164186,179.96482533330303,0.9539530338584463,-0.13330303593060439,1.4416791297190275,-0.02036906062997751,23.509641389287896,0.4318399799112119,0.02992319773100823,-0.10701395219668577
8.9,9.07004476590495,180.7452458513024,0.9627230908065174,-0.1300894670997994,1.4372881819132437,-0.019307058628550068,23.52396681779145,0.4275673243300685,0.03398177607728861,-0.15028101266814572
8.933333333333334,9.150895948785452,181.52585134421383,0.9693080492095172,-0.12637253438921028,1.4330122917596828,-0.018068099463765024,23.538123691003225,0.4216415161327984,0.03804035442356899,-0.1935480731396057
8.966666666666667,9.234712544370426,182.30662776539296,0.9735713726844408,-0.12211557034098504,1.428868946766508,-0.016704346810922675,23.552062920787986,0.4143265797524751,0.04119057846776603,-0.23221753330286535
9.0,9.32143500519638,183.08756100227,0.9753291182930331,-0.11730945675068069,1.4248770540265592,-0.015321991546774029,23.565740433151944,0.40615999622106896,0.04155502155690256,-0.2567868704764621
9.0,9.32143500519638,183.08756100227,0.9753291182930331,-0.11730945675068069,1.4248770540265592,-0.015321991546774029,23.565740433151944,0.40615999622106896,0.02046362618818333,0.19439129746046174
9.033333333333333,9.411007429586498,183.86863839450692,0.9741502456682999,-0.11226691588616254,1.421050805366742,-0.014595815274395052,23.579383304112174,0.4122985390207962,0.02310695015455483,0.17392127052317924
9.066666666666666,9.50339822505881,184.64985436476638,0.969951809283118,-0.10720508807800627,1.41739280760821,-0.013781528203137059,23.593219420928538,0.41775474758928094,0.025750274120926328,0.15345124358589668
9.1,9.598571577022454,185.4312062852646,0.9629750685039085,-0.10206648690026655,1.413904653259238,-0.012879130333000002,23.60722603912667,0.42252862192652296,0.028393598087297828,0.1329812166486142
9.133333333333333,9.69647947101279,186.21269298397277,0.953405399404791,-0.09679858820796192,1.4105897819250361,-0.011888621663983901,23.621380414232185,0.4266201620325221,0.031036922053669327,0.11251118971133167
9.166666666666666,9.79706195881572,186.9943148787403,0.9413778032871468,-0.09135326340806045,1.4074533734287906,-0.010810002196088709,23.63565980177071,0.4300293679072783,0.03368024602004083,0.09204116277404917
9.2,9.900248363384412,187.77607389201518,0.9269908620719485,-0.08568560374515422,1.4045020688522987,-0.00964327192931444,23.65004145726788,0.43275623955079157,0.03632356998641233,0.07157113583676665
9.233333333333333,10.005958834102373,188.5579730597369,0.9103258889450484,-0.07975538287171517,1.4017432717746672,-0.008407525503692772,23.664501470272185,0.43465028369838415,0.03782413228239832,0.042094501063935766
9.266666666666667,10.114100992347337,189.3400175598169,0.8913669165929549,-0.07357227171489589,1.3991863098315382,-0.007158502187624643,23.679003521061794,0.4352721946360659,0.037136278974487034,-0.004630000553126179
9.3,10.224575662395054,190.1222131769938,0.8700676009602173,-0.06717884195475134,1.3968402743313266,-0.005926896991049123,23.69350153956264,0.4343800514767504,0.03644842566657577,-0.051354502170185626
9.333333333333334,10.33728446145066,190.90456419963564,0.846464762083295,-0.060621483429377794,1.3947109221032472,-0.004723774740638125,23.707944519326407,0.43188664745004557,0.03576057235866452,-0.09807900378724507
9.366666666666667,10.452128070730621,191.68707385084576,0.8206577608716845,-0.05394892257659736,1.3928013475449623,-0.0035448549404643237,23.72227844732118,0.4279460051541419,0.03507271905075326,-0.14480350540430453
9.4,10.568997846365104,192.46974669745552,0.7927096194089266,-0.0472002050843795,1.391115396246382,-0.0023876542473887843,23.736452033790396,0.4223816612367432,0.034384865742842004,-0.19152800702136397
9.433333333333334,10.687782926515885,193.2525868120533,0.7627277208200909,-0.040406739971077105,1.389655166259959,-0.0012485459885785335,23.7504096961969,0.41479203107905555,0.03369701243493074,-0.23825250863842345
9.466666666666667,10.808368354893656,194.0355977805398,0.7308349881556944,-0.033596512863459244,1.3884217431124606,-0.0001392789586289518,23.76409899975237,0.4063136136525684,0.03264553136740373,-0.24980211878437275
9.5,10.930635622869234,194.8187834745539,0.6971593603361964,-0.026799196805166344,1.3874152285678676,0.0009286080025499059,23.777504849274486,0.3980625983317364,0.031427686303327984,-0.24525880046554893
9.5,10.930635622869234,194.8187834745539,0.6971593603361964,-0.026799196805166344,1.3874152285678676,0.0009286080025499059,23.777504849274486,0.3980625983317364,0.018541242124129442,0.08183706922374648
9.533333333333333,11.054469408245977,195.60215042844746,0.6616959715474815,-0.020213263425948334,1.3866327269770633,0.0015658080637471245,23.790817023293688,0.40060651391096685,0.019690761547703634,0.07079786553008416
9.566666666666666,11.179770896579976,196.3857112000329,0.6246607818160281,-0.01396268474701896,1.3860639546383957,0.0022413254390634798,23.804207861607924,0.40278245603374213,0.020840280971277825,0.05975866183642184
9.6,11.306437628289274,197.1694816922476,0.5864518019061179,-0.007973412994179405,1.3856989723879425,0.0029551601284989763,23.81766509843531,0.4045904247000618,0.021989800394852016,0.04871945814275952
9.633333333333333,11.434358221408617,197.95347997596969,0.5473828386693934,-0.002179448819785386,1.3855302226890829,0.003707312132053605,23.831176467993966,0.4060304199099261,0.02313931981842621,0.03768025444909721
9.666666666666666,11.563414152674026,198.73772584010692,0.5076996796483605,0.003478277972624833,1.385552172950906,0.0044975362236067615,23.84472971047266,0.4071015937840929,0.024288839242000405,0.02664105075543489
9.7,11.693480138060933,199.52224064291516,0.46758559932855953,0.009053095321592066,1.385761226542362,0.005324710941908568,23.858312691495755,0.4078000688248787,0.025438358665574597,0.01560184706177257
9.733333333333333,11.824425519917586,200.30704689643778,0.4271646446174421,0.01458126324085931,1.3861552409388447,0.00617430845794832,23.871911933535387,0.40807561447519486,0.0254283876422374,0.0005536581959737115
9.766666666666667,11.956116503750913,201.09216769651414,0.3865074133235985,0.020068444489288198,1.3867328480889172,0.00699600010194709,23.88551083682375,0.40775421732129163,0.02377509449102098,-0.020176383470994465
9.8,12.088419148066418,201.8776259525953,0.3456446011948652,0.02547600227229376,1.3874922166946202,0.00776094836579418,23.89908759606926,0.4067361705111423,0.022121801339804653,-0.04090642513796153
9.833333333333334,12.221202741273107,202.66344353010118,0.3046282418720709,0.030758760048524077,1.3884298573455245,0.008470786857934086,23.912618903731286,0.4050271223120943,0.02046850818858833,-0.061636466804928604
9.866666666666667,12.354339146252297,203.4496413368853,0.26353246418316045,0.03587923881483377,1.389541055890046,0.009125505748256196,23.9260814605319,0.4026238924308416,0.018815215037371998,-0.08236650847189567
9.9,12.487703279519137,204.23623913979986,0.2224539288215756,0.04080558157043472,1.3908198187364111,0.009725138814960958,23.93945142474848,0.399537408982991,0.017161921886155673,-0.10309655013886272
9.933333333333334,12.621173390104426,205.0232555779797,0.1815070114311625,0.04551141884527962,1.3922590652658304,0.010269978052260617,23.952708578210427,0.3958621395975501,0.015508628734939345,-0.12382659180582979
9.966666666666667,12.754630473953942,205.8107083220354,0.1408073195066087,0.049974164504495114,1.3938510970083984,0.010760605750153928,23.965837726092477,0.39178647004818445,0.013913017913425531,-0.12589491795164282
10.0,12.8879582579813,206.59861407728383,0.1004712809395682,0.05417497018289637,1.395587609080753,0.011197893867559339,23.97882869807287,0.3875925014456754,0.012329441920924947,-0.12406966773622188
10.0,12.8879582579813,206.59861407728383,0.1004712809395682,0.05417497018289637,1.395587609080753,0.011197893867559339,23.97882869807287,0.3875925014456754,0.01148777583429382,-0.005152688584464937
10.033333333333333,13.021044412357066,207.3869893022113,0.06061847973598659,0.0580949682879643,1.397459553194115,0.011583068171194187,23.991743926486915,0.3872714325158295,0.011622682383797194,-0.01411144720628739
10.066666666666666,13.153780520362139,208.17585264555896,0.02140105215856647,0.06175545163222281,1.399457725351774,0.011972739359812475,24.004643475515177,0.3866517382985896,0.01175758893330057,-0.02307020582810984
10.1,13.286057949629347,208.9652230293924,-0.01704859505671521,0.06519665149196556,1.4015741475148655,0.01236690743341423,24.017517390981407,0.38573341879395556,0.011892495482803942,-0.0320289644499323
10.133333333333333,13.417767867560004,209.7551188194628,-0.0546395708756615,0.06845384356363747,1.4038021236419993,0.012765572391999411,24.03035571870936,0.38451647400192746,0.012027402032307318,-0.040987723071754745
10.166666666666666,13.54880197079068,210.5455576177298,-0.0913133805083492,0.07155817737204742,1.4061360398152056,0.013168985437496075,24.04314850275631,0.38300070276889453,0.012162308581810692,-0.0499464816935772
10.2,13.679052716811091,211.33655616953345,-0.1270379947575677,0.07453913304234333,1.4085712946229525,0.013578468770785038,24.055885728208946,0.3811850463232008,0.012297215131314066,-0.05890524031539966
10.233333333333333,13.808413570917462,212.12813026215628,-0.1618153989557929,0.07741133205541689,1.4111041452602908,0.013972852588008119,24.068557674557542,0.3790864566943086,0.01150688078133027,-0.06712309878089914
10.266666666666667,13.93678157512777,212.92029429547253,-0.19566930848774206,0.08016377176004998,1.41373074206335,0.014322571301339494,24.081155299813258,0.37672860895824845,0.009501548145518807,-0.07436802963327609
10.3,14.06405844413146,213.71306110879868,-0.22863475842534667,0.08276101903957919,1.4164466732592795,0.01460587303732612,24.093670262790344,0.3741289212452075,0.007496215509707451,-0.08161296048565264
10.333333333333334,14.190153111696363,214.50644162098914,-0.2607185551864933,0.0851622956402479,1.4192459894000429,0.014822324677052846,24.106094544644385,0.3712877403814795,0.005490882873896096,-0.08885789133802922
10.366666666666667,14.314981047774836,215.30044495442232,-0.29189942214581144,0.08733367138254841,1.4221215811875245,0.014971931895585848,24.118420095508053,0.36820506182267226,0.003485550238084741,-0.09610282219040579
10.4,14.438463853667276,216.09507850015353,-0.3221359010672083,0.08924585187505346,1.4250653460944573,0.01505367991662112,24.130638761716,0.36487158470267766,0.0014802176022733855,-0.10334775304278235
10.433333333333334,14.560529844566883,216.8903478543059,-0.3513651387815514,0.09087371611565194,1.4280681693982766,0.015069207571410495,24.142742148211507,0.3613023296225747,-0.0005251150335379702,-0.1105926838951589
10.466666666666667,14.68111341856383,217.68625697281175,-0.3795043202712609,0.09220437450426323,1.4311202713634976,0.015032540654454411,24.15472453219806,0.3576258490881614,-0.0017951888163985656,-0.11109864762848817
10.5,14.80015384934247,218.48280849779852,-0.4064637799933762,0.09323738848814234,1.4342117827145673,0.014953540741341387,24.166583729982012,0.3539325287280721,-0.0029501322134143884,-0.11054939131040634
10.5,14.80015384934247,218.48280849779852,-0.4064637799933762,0.09323738848814234,1.4342117827145673,0.014953540741341387,24.166583729982012,0.3539325287280721,0.007246814837097718,-0.022911040983090044
10.533333333333333,14.91759041327733,219.28000500317523,-0.4320294687960174,0.09414667243219312,1.437334738516113,0.01518637826730436,24.178365630975534,0.3528878826440673,0.00672343672068072,-0.03976772405720022
10.566666666666666,15.033348529355894,220.0778522901421,-0.4561651670466067,0.09508875881984032,1.44048859207891,0.015401769856053432,24.190103345608996,0.3512813471242588,0.006200058604263722,-0.056624407131310395
10.6,15.147353985356112,220.8763554379903,-0.47902472708141214,0.09604786963408152,1.4436741752159175,0.01559971550758861,24.20177814423453,0.34911292216864664,0.005676680487846723,-0.07348109020542057
10.633333333333333,15.259537345407045,221.67551766123216,-0.5007380475082461,0.0970102861288184,1.4468918298135816,0.01578021522190988,24.213371297204283,0.34638260777723073,0.005153302371429724,-0.09033777327953074
10.666666666666666,15.369833803696617,222.47534039615215,-0.5214125790014184,0.09796418217607786,1.4501414415179616,0.015943268999017254,24.224864074870393,0.3430904039500112,0.004629924255012725,-0.10719445635364092
10.7,15.478182276849946,223.27582345482833,-0.5411397214097416,0.09889918968888486,1.453422555095653,0.016088876838910728,24.236237747584997,0.33923631068698823,0.004106546138595727,-0.12405113942775109
10.733333333333333,15.584525093483206,224.07696506846875,-0.5599978504922084,0.09980573299060833,1.456734423015924,0.016213181512248688,24.24747357619506,0.3348180200968816,0.0030269918043670362,-0.14124059873301806
10.766666666666667,15.688808421555743,224.87876187320006,-0.5780682593732794,0.10065493097758779,1.4600757963084519,0.01627715587410532,24.258552396010618,0.32981218111615224,0.0008547002151267206,-0.15908387417375133
10.8,15.790986184095168,225.6812085738497,-0.5954052875237115,0.10139535290104006,1.463443697040852,0.016269600943864516,24.269454449087984,0.32421209307252624,-0.0013175913741134788,-0.17692714961448364
10.833333333333334,15.891018458101689,226.48429810817524,-0.6120306194981281,0.10197934804048109,1.4668336813190572,0.01618967626343133,24.28015992244484,0.3180172530957471,-0.0034898829633536795,-0.19477042505521597
10.866666666666667,15.988871027942977,227.28802169090662,-0.6279361893397533,0.10236479893576074,1.470239940571953,0.016037114792640757,24.290648990572254,0.31122750140800187,-0.0056621745525938785,-0.21261370049594824
10.9,16.084515631797654,228.09236882015895,-0.6430839429688254,0.10251471689576482,1.4736553133473604,0.015810973998573605,24.30090173012757,0.30383623932122533,-0.007834466141834077,-0.23045697593668055
10.933333333333334,16.177931849909587,228.8973272852415,-0.6574014316134557,0.10239735063085231,1.4770712945801068,0.015513577150832061,24.31089802324562,0.295856704215257,-0.010006757731074277,-0.24830025137741285
10.966666666666667,16.2691046691377,229.70288340169822,-0.6707925735629959,0.10199645540183103,1.4804786139554487,0.015163311301315771,24.320620129996517,0.2873947814123592,-0.011191516865189141,-0.26046374844278397
11.0,16.358023196127693,230.5090222953005,-0.6831502805177867,0.10131309242834076,1.4838678877211198,0.014778374542071704,24.330053608984475,0.27855513697099377,-0.011899923881556852,-0.26988751331667543
11.0,16.358023196127693,230.5090222953005,-0.6831502805177867,0.10131309242834076,1.4838678877211198,0.014778374542071704,24.330053608984475,0.27855513697099377,-0.0031680164632538668,0.1423378108875095
11.033333333333333,16.444677011690946,231.31573086679123,-0.6942570578017307,0.10047462816613038,1.4872311340356374,0.014658169365379507,24.339416415854647,0.2831700475254909,-0.004044294138277947,0.13455682238232008
11.066666666666666,16.529046296470387,232.12300649961168,-0.7040371103926821,0.09958665217252577,1.4905656486406416,0.014508754932853175,24.348928730305246,0.28752559179648174,-0.004920571813302027,0.12677583387713065
11.1,16.611112923514927,232.9308484553317,-0.7125734193864297,0.09863207518893576,1.4938694975080575,0.014330131244492703,24.358581906793486,0.29162176978396626,-0.005796849488326108,0.11899484537194124
11.133333333333333,16.690863763848665,233.73925512693592,-0.7199291508246853,0.09759671128037699,1.4971401954518353,0.014124164149798762,24.36836623168196,0.2953336580938668,-0.006673127163350188,0.11121385686675182
11.166666666666666,16.768290480314445,234.5482239281062,-0.7261523255753242,0.096466879983733,1.5003748355584365,0.013886915193577392,24.378274069592518,0.2989249463700035,-0.007549404838374268,0.1034328683615624
11.2,16.843389236339082,235.35775156273644,-0.7312785058121839,0.09522968719742415,1.5035701055462063,0.013616150942820765,24.38829928376682,0.3025451686619788,-0.008425682513398348,0.095651879856373
11.233333333333333,16.916160688126535,236.16783426365612,-0.7353294851277231,0.09387490386888994,1.5067222315421978,0.013319516709580401,24.398434407057657,0.30568245178285147,-0.009110537675987497,0.07505466477573744
11.266666666666667,16.986609694221542,236.97846756937454,-0.7383121754496406,0.09240103788132759,1.5098271396196463,0.013008143811752743,24.4086588759223,0.307591525542454,-0.009568635520090657,0.03927546752178945
11.3,17.054743863187728,237.78964542593022,-0.7402303548328651,0.09081940892003164,1.5128811035658625,0.012681554330348005,24.418927120700623,0.308304387838948,-0.010026733364193793,0.003496270267843375
11.333333333333334,17.120573548675818,238.6013602666468,-0.741095466965205,0.08913684564914458,1.5158806483674894,0.012339694920806506,24.42919925022369,0.3078246102269774,-0.010484831208296927,-0.03228292698610272
11.366666666666667,17.18411203327628,239.41360307356874,-0.7409220937482415,0.08735885659570436,1.5188224842277038,0.011982367817460593,24.439435095658894,0.30614409235768764,-0.01094292905240006,-0.06806212424004879
11.4,17.245375511607328,240.2263632987514,-0.7397283298316114,0.08548977845576776,1.5217034950038595,0.01161008598201126,24.449594193269654,0.3032838447976576,-0.011401026896503196,-0.10384132149399486
11.433333333333334,17.304382865571732,241.03962912464237,-0.7375337025881815,0.08353519585784056,1.5245207855037357,0.011225566622695554,24.4596401467617,0.2993551625704071,-0.01185912474060633,-0.13962051874794096
11.466666666666667,17.36115563298906,241.8533876823325,-0.734356840368104,0.08150259743824344,1.527271658369846,0.010833409802621707,24.46954155665547,0.29454646116976546,-0.011821485830879247,-0.15509467168301266
11.5,17.4157180078746,242.66762505306423,-0.7302154535021668,0.07940137617905228,1.5299536136587355,0.010440092290963689,24.479272018050512,0.2891230247089328,-0.01173809273627039,-0.16869476395056204
11.5,17.4157180078746,242.66762505306423,-0.7302154535021668,0.07940137617905228,1.5299536136587355,0.010440092290963689,24.479272018050512,0.2891230247089328,-0.0038990414043124917,0.38079574732941296
11.533333333333333,17.468093476353342,243.4823300594401,-0.7250330381784328,0.07733062080824571,1.5325654968512983,0.01029938108304523,24.489117912587243,0.3015378630991204,-0.004543631070795141,0.36409455608183905
11.566666666666666,17.518297129501207,244.29750524273442,-0.718848445951344,0.07536128189881319,1.535110117741286,0.010137183552910682,24.499368356630733,0.3133959951143886,-0.0051882207372777895,0.34739336483426525
11.6,17.56634578476782,245.11315604157556,-0.7118262018379411,0.07346471709953284,1.5375903818302938,0.009953499700560042,24.510004793301814,0.32469742075473745,-0.005832810403760439,0.3306921735866914
11.633333333333333,17.612260471214395,245.92928733548104,-0.704098096976504,0.07161578970447531,1.5400083085213303,0.009748329525993317,24.52100866572133,0.3354421400201676,-0.006477400070243088,0.3139909823391175
11.666666666666666,17.65606641060306,246.74590349346158,-0.6957645406355679,0.0697926267446555,1.542365073007988,0.009521673029210503,24.532361417010105,0.34563015291067856,-0.007121989736725736,0.29728979109154363
11.7,17.697791976369952,247.56300841440483,-0.686904217576887,0.06797585978933642,1.5446612059111882,0.009273530210211607,24.544044490288986,0.3552614594262703,-0.007766579403208386,0.2805885998439698
11.733333333333333,17.737468369857485,248.3806055276025,-0.6775770657626123,0.06614854689521799,1.5468966591479916,0.009005022667561643,24.55603884922312,0.36420242672388364,-0.008253390271258881,0.24508885618514045
11.766666666666667,17.775129541231227,249.19869746892198,-0.6678205179848745,0.06430561064865256,1.5490709461423386,0.008729776330873712,24.568297262728347,0.37082959363808005,-0.008292596149699563,0.15625922321080454
11.8,17.810810683681908,250.0172848336752,-0.6576610014732476,0.06245717202246841,1.55118368354348,0.008452585255375993,24.580728341637133,0.37457177253551166,-0.008331802028140243,0.06742959023647337
11.833333333333334,17.84454748664486,250.83636522030642,-0.6471291984939187,0.06061319955428284,1.5532348249765229,0.008174071597704622,24.593235214894214,0.3753548365737334,-0.008371007906580921,-0.02140004273785781
11.866666666666667,17.87637614127927,251.6559331562417,-0.6362608665095878,0.058782139130146877,1.5552246671244292,0.007894412619003107,24.605719134087774,0.3731576659766408,-0.0084102137850216,-0.11022967571218895
11.9,17.9063333611747,252.47598013457372,-0.625095923247098,0.05697085943703675,1.5571538114174046,0.007613365872834076,24.61807949516481,0.3679751403359449,-0.00844941966346228,-0.19905930868652014
11.933333333333334,17.934456460554436,253.29649458980109,-0.613674101194094,0.05518420515859076,1.5590229852441566,0.0073311537593593315,24.6302167445968,0.3598953735813401,-0.008488625541902958,-0.2878889416608513
11.966666666666667,17.960783252890067,254.11746217161468,-0.6020347066139677,0.0534253603153059,1.5608330695746704,0.007049050539540001,24.64204470495014,0.3494302083006271,-0.008453872516030494,-0.3466498753810552
12.0,17.985352059675954,254.93886627022422,-0.5902140625661207,0.05169618374235598,1.5625850140076785,0.006768923622845655,24.653495713614678,0.3373388576574719,-0.008351191391599335,-0.3777939915532596
12.0,17.985352059675954,254.93886627022422,-0.5902140625661207,0.05169618374235598,1.5625850140076785,0.006768923622845655,24.653495713614678,0.3373388576574719,0.0025200518234412836,1.9263707389051703
12.033333333333333,18.00819871235314,255.76070256303683,-0.5780930539346265,0.05005960029809015,1.5642805257450039,0.0068412787099429015,24.665788765086152,0.3995907381358399,0.0018212534023935936,1.8087420897969313
12.066666666666666,18.02934859699436,256.5830213318906,-0.5656488030798189,0.04856256794422407,1.5659238704477665,0.006890340516338561,24.68009152999073,0.45792166364393344,0.0011224549813459031,1.6911134406886923
12.1,18.048826578583387,257.4058830987694,-0.5530364608685615,0.04718370998989679,1.56751934732595,0.006916109042032631,24.69627330982941,0.5123316341817539,0.0004236565602982128,1.573484791580453
12.133333333333333,18.0666599227138,258.229344263777,-0.54038100969813,0.045903683010090936,1.5690705594008618,0.0069185842870251105,24.714203406103177,0.5628206497492981,-0.00027514186074947724,1.455856142472214
12.166666666666666,18.082877731191022,259.05345710105803,-0.5277821379234765,0.044704721957915354,1.5705804905970275,0.0068977662513160015,24.733751120313027,0.6093887103465683,-0.0009739402817971678,1.3382274933639748
12.2,18.097510338057308,259.8782697058089,-0.515319025901196,0.04357037813243618,1.5720515762582952,0.006853377022944311,24.75478579994544,0.6519697799605565,-0.001672738702844858,1.2205988442557358
12.233333333333333,18.110589582219706,260.70382535860904,-0.5030523590058893,0.04248419470212022,1.5734856452260377,0.006775950348126637,24.777145688480488,0.6883145359794142,-0.002931366328667335,0.9699464544062318
12.266666666666667,18.1221484812109,261.53016187091595,-0.4910375540920108,0.04142564674526908,1.5748840665873327,0.006655691045037707,24.800574024261895,0.7160954975991306,-0.004329493209544899,0.6861469679426615
12.3,18.132221970359787,262.3573071173243,-0.4793118010918536,0.04037340821878707,1.5762474510795363,0.006488548099156479,24.824775269625306,0.7343500835524311,-0.005727620090422389,0.40234748147910615
12.333333333333334,18.140847151431604,263.18527811820326,-0.4678903289107461,0.03930621049214268,1.5775755621313736,0.00627412615554349,24.849427199938603,0.7429855648889563,-0.007125746971299878,0.11854799501555063
12.366666666666667,18.148062850500835,264.01408160438694,-0.45677188117662687,0.03820317908937586,1.5788675212555199,0.006013609487770622,24.87419918282112,0.7423138556080858,-0.008523873852177366,-0.1652514914480046
12.4,18.153909724539652,264.84371401526914,-0.44593662484687047,0.03704429511521145,1.5801218177083127,0.005708244641732395,24.898789215946902,0.7327858111329745,-0.009922000733054855,-0.44905097791155985
12.433333333333334,18.158430096004935,265.67416408182584,-0.43534484312909894,0.0358121325142879,1.5813363112374816,0.005366644227214341,24.922976878752817,0.7173620412043323,-0.010650493389417297,-0.5026617460676048
12.466666666666667,18.16166770156919,266.5054137414526,-0.42493925506608216,0.03449237487207636,1.5825083193458174,0.005005809430128395,24.946638322884606,0.701886753079659,-0.010934509150705065,-0.40348228479856907
12.5,18.163667341487734,267.33744316046955,-0.41464162031287743,0.033076299207209434,1.5836347383277725,0.004636592195750097,24.969828757729275,0.6900903346075242,-0.011218524911992832,-0.3043028235295333
12.5,18.163667341487734,267.33744316046955,-0.41464162031287743,0.033076299207209434,1.5836347383277725,0.004636592195750097,24.969828757729275,0.6900903346075242,-0.00815824621427939,-0.8430979395787218
12.533333333333333,18.164472425788396,268.1702341969109,-0.40433993660173506,0.0316251745859194,1.5847130321088019,0.004354866789352829,24.99235886169411,0.661580319946499,-0.008745278169556848,-0.8675029400828029
12.566666666666666,18.164120795206504,269.0037566903133,-0.393999834313509,0.03018649446762164,1.5857432229548847,0.0040535736511129765,25.013925073503298,0.632256805268671,-0.009332310124834304,-0.8919079405868838
12.6,18.162650499740426,269.83797660444964,-0.38363895184530017,0.028736866279887665,1.5867253358685136,0.003732456622460614,25.03450055633385,0.6021016326948349,-0.009919342080111762,-0.916312941090965
12.633333333333333,18.160101489200002,270.6728591802683,-0.3732531143193309,0.027258777933615638,1.5876586620135538,0.0033824291483682805,25.0540663813172,0.5704706989703919,-0.010506374035389218,-0.940717941595046
12.666666666666666,18.15651566979709,271.50836893435616,-0.36283577613312873,0.025723962353599684,1.5885418076732727,0.003027337899499088,25.072569347367704,0.5390543826974664,-0.011093405990666674,-0.9651229420991269
12.7,18.151936598243946,272.34446964270285,-0.3523526056418939,0.024121927232352097,1.5893728451300355,0.0026697437244605085,25.089996543466558,0.5080342104191343,-0.011680437945944132,-0.989527942603208
12.733333333333333,18.146409118419417,273.181124646705,-0.34174256658604946,0.022462702821595598,1.5901494709957145,0.0022862904941336167,25.106383957315654,0.47575457572187047,-0.011258084239616864,-0.9423823292806499
12.766666666666667,18.139977739309117,274.0182986435291,-0.33097020367233704,0.02074276106614677,1.5908696965977471,0.0019281667647736487,25.121735588143284,0.44584399519777557,-0.010229339521980027,-0.8522525021649429
12.8,18.13268655345523,274.85595809895824,-0.3199767251515024,0.01899055421786387,1.591531928790721,0.001603598027659467,25.136139335616203,0.4188265177188643,-0.009200594804343246,-0.7621226750492405
12.833333333333334,18.124577682324997,275.6940728251948,-0.3087262164180134,0.01723572727524666,1.592135553520713,0.0013118219710572584,25.149694020700338,0.3945870204723559,-0.008171850086706465,-0.671992847933538
12.866666666666667,18.115690020716208,276.53261550906836,-0.2972192184953097,0.015505165278229899,1.5926811071593765,0.0010566903353627062,25.162503528858313,0.37370718568717454,-0.007143105369069682,-0.5818630208178357
12.9,18.106061174313695,277.37156234563895,-0.28547068180639973,0.013822554560304498,1.5931698097918856,0.000838306129943115,25.174666403095458,0.3562025696345686,-0.006114360651432901,-0.4917331937021333
12.933333333333334,18.095727647713222,278.21089310923594,-0.27350798022133055,0.012208328489134942,1.593603524584811,0.0006522363086893723,25.186274863213924,0.34140370244461515,-0.0052043390435868465,-0.41953269619683414
12.966666666666667,18.08472484425055,279.0505911533165,-0.26137091322886963,0.010679666323591469,1.593984757788383,0.0004895126870391683,25.197414799329778,0.3279562265932577,-0.004651605685393984,-0.4012891646541674
13.0,18.073086250031288,279.8906420427333,-0.24912160294037722,0.009244030020058773,1.5943165649373687,0.00034367138682925085,25.20812711355651,0.31488397996382994,-0.004098872327201122,-0.38304563311150075
13.0,18.073086250031288,279.8906420427333,-0.24912160294037722,0.009244030020058773,1.5943165649373687,0.00034367138682925085,25.20812711355651,0.31488397996382994,-0.006080393503345705,-0.13437890491964016
13.033333333333333,18.0608453293691,280.73103267288514,-0.23685569645943746,0.007861096745340395,1.5946016203056603,0.00013659095492870823,25.218543955125277,0.30998742967650394,-0.006344432410686917,-0.15941411231992103
13.066666666666666,18.048040298774616,281.571756290339,-0.22462710390784213,0.006484156243880112,1.594840704478962,-7.92907738832063e-5,25.228783669902572,0.3042563724758353,-0.006608471318028129,-0.18444931972020193
13.1,18.034711048493005,282.4128069346692,-0.21244090067651977,0.0051033154924723665,1.5950338537513942,-0.0003039737996064954,25.238818440991295,0.29769080836182393,-0.006872510225369341,-0.20948452712048282
13.133333333333333,18.02089817657867,283.2541778071401,-0.20029405788944357,0.003709816031102552,1.5951807886550513,-0.0005374581222411595,25.248620451494325,0.29029073733446986,-0.007136549132710554,-0.23451973452076372
13.166666666666666,18.006642961041994,284.0958612619156,-0.18817681058941538,0.002295904039858708,1.5952809479870715,-0.0007797437417871972,25.258161884514553,0.2820561593937731,-0.007400588040051765,-0.25955494192104456
13.2,17.991987227078617,284.9378487973549,-0.1760752078016711,0.0008545730703349535,1.5953335502942334,-0.001030709240440016,25.26741491329427,0.27298866086735046,-0.007664626947392977,-0.2845901493213255
13.233333333333333,17.976972666249328,285.7801310969496,-0.16397697692484592,-0.0006171513708748474,1.5953378973170331,-0.001278044694314234,25.276353575932482,0.26324907131628317,-0.0071449910183920004,-0.2993866191686518
13.266666666666667,17.9616424325028,286.6226980533087,-0.15182991071147933,-0.00209860420385012,1.5952927617548116,-0.0015006324843526756,25.284960958659752,0.2531132931292181,-0.006106923902602323,-0.3074097684822081
13.3,17.9460368000665,287.4655391576143,-0.13960312036900105,-0.003561192019152181,1.5951980562007095,-0.001687927768745294,25.29322542284672,0.24271909501177677,-0.005068856786812701,-0.315432917795764
13.333333333333334,17.930191669343813,288.30864360208,-0.1273102381834405,-0.004974439880293841,1.5950554227142533,-0.0018391281666508144,25.301139061212186,0.23207696009608267,-0.004030789671023079,-0.3234560671093199
13.366666666666667,17.914141463581203,289.152000257041,-0.11497446019298319,-0.0063108941522378465,1.5948670852451319,-0.001956186703755087,25.308693776298604,0.22116137203721278,-0.002992722555233457,-0.3314792164228758
13.4,17.897918919465347,289.99559767120354,-0.10262950382004973,-0.007548538498976279,1.59463579542744,-0.0020386430036663816,25.31588018114455,0.20997834566789117,-0.001954655439443835,-0.33950236573643167
13.433333333333334,17.881554084851988,290.839424086236,-0.09032803225209683,-0.00866798131108432,1.5943651544145878,-0.0020875927546792055,25.322689379949765,0.19853183823042886,-0.0010251344907925434,-0.34713348431689667
13.466666666666667,17.865074793255918,291.68346743490565,-0.07813890066520171,-0.009658164541555343,1.5940593451611997,-0.002113068587149249,25.329113143593936,0.1868580840713431,-0.0005199307187866933,-0.35323211788928754
13.5,17.84850742139005,292.5277153895649,-0.06613953807861489,-0.010518581525211347,1.593722735009374,-0.002121968295330567,25.33514435335937,0.17498199560725258,-1.4726946780843349e-5,-0.3593307514616785
13.5,17.84850742139005,292.5277153895649,-0.06613953807861489,-0.010518581525211347,1.593722735009374,-0.002121968295330567,25.33514435335937,0.17498199560725258,-0.0019807951862979597,0.311791352761304
13.533333333333333,17.83187840846217,293.37215955747206,-0.05442614441062807,-0.0112848027489224,1.5933591794602688,-0.0021868312571788535,25.341148171382773,0.18518310834557283,-0.0019109825245992584,0.30027541153791404
13.566666666666666,17.815216456807857,294.2168078518455,-0.04306026115228259,-0.011993649188759867,1.5929710522984304,-0.00224936713030385,25.347485628752327,0.19500035637644675,-0.0018411698629005576,0.28875947031452415
13.6,17.798550397605787,295.0616719129811,-0.0320569207101051,-0.012649927826158983,1.5925601869165575,-0.0023095759147055564,25.354143929977784,0.2044337396998743,-0.0017713572012018563,0.27724352909113426
13.633333333333333,17.781908284174627,295.9067629301162,-0.021426207948535576,-0.013257944486006298,1.5921282622104114,-0.0023674576103839733,25.3611102795689,0.21348325831585563,-0.0017015445395031552,0.2657275878677443
13.666666666666666,17.765317349409486,296.7520916361408,-0.011173976402012592,-0.013821556418387513,1.5916768173637381,-0.002423012217339099,25.368371882035426,0.22214891222439045,-0.001631731877804454,0.2542116466443544
13.7,17.74880389318777,297.5976682871528,-0.0013032741981106218,-0.01434429553440695,1.591207282518715,-0.0024761791533068245,25.37591600977967,0.2304218894121437,-0.001561919216105753,0.24269570542096452
13.733333333333333,17.73239309447588,298.443502427086,0.008184357809520556,-0.014828203776044137,1.590721061147654,-0.0025227453242657213,25.383722422747525,0.2376893728897774,-0.0012126573964303048,0.19053239416658044
13.766666666666667,17.716109525635964,299.28960298587964,0.01730203864847108,-0.015267876021786512,1.5902193535502136,-0.002555197818513096,25.39173643301867,0.2428585695918174,-0.0006913892305602319,0.11334984273243524
13.8,17.699975616050025,300.1359761623407,0.02605636412386131,-0.01565550819181293,1.5897037150522653,-0.002569806429777339,25.399882151225146,0.2453869011268602,-0.00017012106469018633,0.0361672912982941
13.833333333333334,17.684011283162896,300.9826249405455,0.03444157487488386,-0.01598261527161478,1.5891761930239179,-0.002566651037294475,25.408068223824944,0.24528598635569623,0.00035114710117985866,-0.04101526013584694
13.866666666666667,17.66823504469589,301.82954963392734,0.04245157501799407,-0.016242283101539582,1.5886389148735505,-0.002546258331157311,25.416207344049422,0.2426324351605988,0.0008724152670499042,-0.11819781156998808
13.9,17.65266361762136,302.6767476804427,0.05007604288108197,-0.016429213332101518,1.5880941829662696,-0.0025084900194911513,25.424215133372154,0.2374061322510308,0.0013936834329199496,-0.19538036300412917
13.933333333333334,17.63731181162923,303.5242135551858,0.0573004350763031,-0.01653894642644166,1.5875444938271823,-0.002453849894158664,25.432006086617143,0.22967763985015363,0.0018395227183464254,-0.26199817552707955
13.966666666666667,17.622192696272293,304.3719390038123,0.06410509694045097,-0.016570860683397987,1.586992451206017,-0.002389135745601086,25.439510707858787,0.22039907180033547,0.0020438522013497486,-0.2947895810811145
14.0,17.607318002205822,305.2199139169668,0.07046771638983987,-0.016529638490824967,1.5864405833484543,-0.002317591902899464,25.446687323193096,0.21002483614106557,0.0022481816843530717,-0.32758098663514945
14.0,17.607318002205822,305.2199139169668,0.07046771638983987,-0.016529638490824967,1.5864405833484543,-0.002317591902899464,25.446687323193096,0.21002483614106557,0.0005503853050136843,0.04059378923771735
14.033333333333333,17.5926990575145,306.06812926464295,0.076349273996393,-0.016443321487913522,1.5858909757731439,-0.002296650346267475,25.453711006497798,0.21140526198694531,0.0007061080929056311,0.04223176151506763
14.066666666666666,17.578348602573254,306.91658451104195,0.08174049334580648,-0.016335251105026004,1.5853446036702057,-0.0022705180300390884,25.460781613981958,0.21284028690873674,0.0008618308807975782,0.0438697337924179
14.1,17.564278573169727,307.7652813736786,0.08666493657573718,-0.0162039568721328,1.5848022193865416,-0.0022391834791049125,25.467900788672182,0.21433063249545428,0.001017553668689525,0.04550770606976818
14.133333333333333,17.550499425395323,308.61422158513085,0.0911431123676833,-0.016048129938016655,1.5842646242737288,-0.0022025512061420293,25.475070189921368,0.21588230327401675,0.0011732764565814719,0.047145678347118455
14.166666666666666,17.537020200382806,309.46340687951425,0.09519371163398556,-0.015865774500163826,1.5837326553174833,-0.002160678077154413,25.482292998488813,0.21749172334093045,0.0013289992444734187,0.048783650624468725
14.2,17.523848580789156,310.31283905158847,0.09883199476351735,-0.015655974125640654,1.5832072037805514,-0.0021138685679046652,25.48957073881078,0.21913974635449457,0.0014847220323653658,0.050421622901819
14.233333333333333,17.51099091595226,311.1625199466952,0.10206990367693397,-0.0154189850061562,1.582689208444019,-0.0020629146880533863,25.49690305155485,0.22077656839119633,0.0015662872863226119,0.04739634884302228
14.266666666666667,17.49845246555576,312.0124512904303,0.10491879623021448,-0.01515579769535699,1.5821795592409276,-0.002009723200168455,25.504287777804606,0.2222822865485686,0.0016252019867730838,0.04294674059931041
14.3,17.486237489757873,312.8626346624718,0.1073893829392454,-0.01486849852035622,1.5816790894814954,-0.0019545678889351797,25.511720222655033,0.22363968443115045,0.0016841166872235524,0.03849713235559877
14.333333333333334,17.474349290842287,313.71307146764866,0.10949278025135399,-0.014559016920352736,1.5811885732969189,-0.0018973933859998497,25.51919543001419,0.22484802837962187,0.001743031387674021,0.034047524111887134
14.366666666666667,17.462790226519772,314.5637629240221,0.11124062947239831,-0.014228875773784795,1.5807087317488577,-0.0018381061488299394,25.526708370568596,0.22590607890705156,0.0018019460881244897,0.029597915868175492
14.4,17.451561758899192,315.41471006032,0.11264533561166792,-0.013879702354315283,1.5802402176241144,-0.001777256281026858,25.534254184619428,0.2268211251706422,0.0018608607885749586,0.025148307624463854
14.433333333333334,17.440664550698727,316.26591374440295,0.11371919441041387,-0.013513434150576353,1.5797836215460987,-0.0017154748145350345,25.541828266897245,0.22760152866999328,0.0018785254586996065,0.02124528361486326
14.466666666666667,17.430098472269076,317.1173746859466,0.1144742944994144,-0.013132311650315321,1.579339473719791,-0.0016533927028450305,25.54942626121232,0.22825564986514987,0.0018599101523516018,0.017822988055575074
14.5,17.419862601593458,317.969093436441,0.11492251739897495,-0.012738878340394725,1.5789082439317406,-0.0015916408209935514,25.557044060454658,0.22879184817660284,0.0018412948460035977,0.014400692496286891
14.5,17.419862601593458,317.969093436441,0.11492251739897495,-0.012738878340394725,1.5789082439317406,-0.0015916408209935514,25.557044060454658,0.22879184817660284,-0.000572172430182225,0.09734514667648483
14.533333333333333,17.409956493494008,318.82107090086816,0.11504856809479266,-0.012373948624615501,1.5784898776754828,-0.0016090552734323099,25.56472103129283,0.23172125997095486,-0.00047269471614326585,0.07841956098463397
14.566666666666666,17.400383308985333,319.6733096575888,0.11488284773989683,-0.012069246912246284,1.5780826450399785,-0.0016231538020697687,25.57248513497654,0.2340198189089117,-0.00037321700210430676,0.0594939752927831
14.6,17.391146012395577,320.52581211779415,0.11449543480956617,-0.011814843097646252,1.5776847029913759,-0.0016339364069059292,25.58031534307724,0.23568752499047352,-0.00027373928806534757,0.04056838960093224
14.633333333333333,17.38224636914038,321.3785799852877,0.11394333581563465,-0.01160200329009189,1.5772945241632144,-0.0016414030879407918,25.588190627166387,0.2367243782156405,-0.00017426157402638845,0.02164280390908137
14.666666666666666,17.373685137570266,322.23161425950406,0.11327230464047627,-0.011423048653310555,1.576910859945549,-0.0016455538451743547,25.596089958815433,0.23713037858441222,-7.47838599874293e-5,0.0027172182172305083
14.7,17.365462371324682,323.0849152291724,0.11251939196331845,-0.011271183115495183,1.5765326919345368,-0.001646349159535855,25.603992335082147,0.23689756160745845,2.4693854051529925e-5,-0.016208367474620372
14.733333333333333,17.35757738377401,323.9384823412375,0.11171330201269936,-0.011139949276348749,1.576159246575862,-0.001641924065443698,25.611871875494813,0.23565007081373376,0.00023834233413579396,-0.05814339722583198
14.766666666666667,17.350028894392636,324.7923142008975,0.11087910181834959,-0.011021326152768348,1.5757899295433755,-0.0016297710148686986,25.619684437982915,0.2328825466606666,0.0005036050252569969,-0.110480514504872
14.8,17.342814856548408,325.6464075746874,0.11003441375426863,-0.010907284852047752,1.5754244325250397,-0.0016087006702081837,25.62737678889663,0.22835529559110304,0.0007688677163781856,-0.1628176317839092
14.833333333333334,17.33593238719017,326.50075715444996,0.10918803545508195,-0.010790238229388235,1.5750627683433016,-0.0015785989407110215,25.634889122126083,0.2220449016227889,0.0010341304074993744,-0.2151547490629464
14.866666666666667,17.329377969828183,327.3553557275079,0.1083428828311317,-0.01066339176445789,1.5747051700838317,-0.001539941102712185,25.64216118501338,0.21403606070413433,0.0012993930986205631,-0.2674918663419836
14.9,17.32314749023275,328.21019424127695,0.10749679446479912,-0.010521060138135113,1.5743520517916154,-0.0014923644059932864,25.64913597721677,0.204271089191856,0.0015646557897417521,-0.31982898362102086
14.933333333333334,17.317236295980415,329.06526180246374,0.10664287155307092,-0.010358919517346793,1.5740039939441566,-0.0014369362963251048,25.65576027591435,0.19291072500596726,0.001759323943739177,-0.36153584747435574
14.966666666666667,17.311639287721114,329.920545736038,0.10577061167402833,-0.010174162333634757,1.573661705659817,-0.0013767565982469299,25.661986642957956,0.18042174534723193,0.001837499706597996,-0.38570107580710644
15.0,17.30635100611534,330.7760319514322,0.1048656970389873,-0.009966762571005518,1.5733259631854413,-0.0013142036786460169,25.667781947718463,0.16716228901478267,0.001915675469456815,-0.4098663041398571
15.0,17.30635100611534,330.7760319514322,0.1048656970389873,-0.009966762571005518,1.5733259631854413,-0.0013142036786460169,25.667781947718463,0.16716228901478267,0.0010360537357245261,0.05562558294234299
15.033333333333333,17.301366160379153,331.63170849935693,0.10390230607162601,-0.009744691218325462,1.5729974139331784,-0.0012771506561383504,25.673385510945653,0.1690690193684889,0.0011871276147354896,0.058778238280031515
15.066666666666666,17.296680247516157,332.487574528803,0.10286580379320724,-0.009512258108878322,1.5726764312388153,-0.0012350618376636515,25.679054383326488,0.1710808382334514,0.0013382014937464528,0.06193089361772004
15.1,17.29228852721953,333.3436321402534,0.10175646372505959,-0.009265885752138598,1.5723634200450092,-0.0011879372232219201,25.68479206781134,0.17319774560967022,0.001489275372757416,0.06508354895540858
15.133333333333333,17.28818572450643,334.1998835621702,0.10057160851542225,-0.00900259529279635,1.572058901374941,-0.0011363211560337266,25.690601922100733,0.17539714763241063,0.0016403492517683797,0.06823620429309711
15.166666666666666,17.284366053557363,335.0563311257013,0.09930665486933309,-0.008719554231517851,1.5717634854429152,-0.0010791928686209804,25.696487595326364,0.1777214129423648,0.001791423130779343,0.07138885963078564
15.2,17.280823249304053,335.91297726630506,0.0979555883712095,-0.008414347799848286,1.571477852021573,-0.0010160416212445216,25.702452587227103,0.1801917406362518,0.0019424970097903062,0.07454151496847417
15.233333333333333,17.27755050471462,336.7698245637163,0.09650988323383071,-0.008085757566268715,1.571202770616272,-0.0009506836532574127,25.70849936324732,0.18264973139452442,0.0019208389027444352,0.07052464383673743
15.266666666666667,17.274540632503264,337.62687564639594,0.09495794986178172,-0.007736236270448268,1.5709390243336459,-0.0008877128740590408,25.71462580272406,0.18490470741749476,0.0018573673648766564,0.06477223717450234
15.3,17.27178658866399,338.484132909253,0.09329046770818177,-0.0073717727218467815,1.5706871884694373,-0.0008268584875276157,25.720824212287024,0.18696790854560758,0.001793895827008881,0.059019830512267564
15.333333333333334,17.269281335883907,339.3415985386582,0.09150327138407988,-0.0069967211901635,1.5704476885765168,-0.0007681198189251168,25.727088199439446,0.18883936278497923,0.0017304242891411055,0.05326742385003278
15.366666666666667,17.267017778640668,340.19927451617355,0.0895954964147248,-0.006614857849723678,1.570220821882454,-0.0007114142522935182,25.73341130402519,0.19051516432043192,0.0016669527512733302,0.04751501718779801
15.4,17.2649888227168,341.0571626044799,0.08756991498599719,-0.0062294346783420655,1.570006754450821,-0.000656871441693848,25.73978708845581,0.1920014427764538,0.0016034812134055544,0.04176261052556324
15.433333333333334,17.263187346272684,341.9152643669804,0.08543172713428766,-0.005843498630745696,1.5698055410469836,-0.0006048367161885458,25.74620952493831,0.19331452419374856,0.001524356411161997,0.03675023955432416
15.466666666666667,17.26160613157707,342.77358118814715,0.08318728184010622,-0.005459975080244216,1.5696171510036345,-0.0005555621134586791,25.75267298007282,0.1944663240983681,0.001435232771306168,0.03221058127252249
15.5,17.26023786466831,343.63211427360756,0.08084407094781898,-0.005081667900127273,1.569441468355551,-0.0005092046528347941,25.759172214211045,0.1954642658561989,0.0013461091314503394,0.02767092299072083
15.5,17.26023786466831,343.63211427360756,0.08084407094781898,-0.005081667900127273,1.569441468355551,-0.0005092046528347941,25.759172214211045,0.1954642658561989,0.00012660321883249234,0.05940060421185604
15.533333333333333,17.2590758082852,344.4908648260094,0.07839772843547634,-0.004730246469742222,1.5692780620233941,-0.0005038739614849777,25.765716452259035,0.19706288253664767,0.00019323826215648482,0.03651639661507322
15.566666666666666,17.258115282455517,345.3498343342947,0.07586921880481297,-0.004420586517941492,1.5691256548182408,-0.0004963221020243619,25.772301264081044,0.19789869229720375,0.0002598733054804773,0.013632189018290393
15.6,17.257351556646984,346.2090236698508,0.07329826530501857,-0.0041458419181078406,1.5689829681931309,-0.0004865490744529458,25.77890122277974,0.19797169513786705,0.0003265083488044698,-0.009252018578492421
15.633333333333333,17.25677934908455,347.0684328644546,0.07071612173172727,-0.0038999770316359727,1.5688489428495533,-0.00047455487877073025,25.785490901457795,0.19728189105863758,0.0003931433921284623,-0.032136226175275256
15.666666666666666,17.256392968227267,347.9280611093585,0.06814702658949391,-0.003677657973541885,1.5687227090981612,-0.0004603395149777157,25.792044873217876,0.19582928005951555,0.0004597784354524548,-0.05502043377205808
15.7,17.25618646923005,348.7879067231697,0.06560973153610113,-0.003474134126043468,1.568603555827225,-0.0004439056693599173,25.798537855050203,0.19360720717373303,0.0005264134787764472,-0.07790464136884089
15.733333333333333,17.256153649176714,349.6479671559649,0.06311767697032586,-0.0032853772870367884,1.5684909240390807,-0.0004253688367059157,25.80494009236726,0.1903295472548758,0.0005848534344619671,-0.12109124251317491
15.766666666666667,17.256288093396982,350.50823884433174,0.06067941205285422,-0.003108353396545881,1.5683843932029555,-0.0004049254700702934,25.811207871681383,0.185509610299892,0.0006402539490734614,-0.171807711740902
15.8,17.256583398057746,351.3687163346791,0.058301435600700766,-0.002940574566312199,1.5682836095866215,-0.0003826598811306976,25.817287811619373,0.17893852375784425,0.0006956544636849528,-0.22252418096862642
15.833333333333334,17.257033165323264,352.2293922142342,0.05598820749877687,-0.002780025791380598,1.5681882856322091,-0.0003587070327847745,25.82312002460735,0.17073763268313488,0.000751054978296444,-0.2732406501963508
15.866666666666667,17.257630913964555,353.09025733963784,0.05374144706516514,-0.0026247858990046317,1.5680982197344369,-0.00033284935817486875,25.828648884881908,0.16082727034287755,0.0008064554929079354,-0.32395711942407523
15.9,17.258370191641887,353.951300735696,0.0515616480621475,-0.00247298165935588,1.568013263972467,-0.0003045078927803182,25.8338161578521,0.14895508504343755,0.0008618560075194265,-0.3746735886517996
15.933333333333334,17.259244553042688,354.8125093504299,0.049447750018440324,-0.0023230229986722214,1.567933330995433,-0.0002747293094375021,25.83856474234359,0.13556673995782179,0.0008879320294152373,-0.41290397243213767
15.966666666666667,17.260247582730784,355.67386828845144,0.0473966779145291,-0.0021741377570927123,1.5678583821446974,-0.00024526645160578245,25.84284989410957,0.12140857888203985,0.0008794323423205351,-0.43641235365150166
16.0,17.261373032837835,356.5353617985744,0.045404180102210506,-0.002026758687845229,1.5677883716175574,-0.00021609370164667652,25.84665004202746,0.10646969407333387,0.0008709326552258328,-0.4599207348708658
16.0,17.261373032837835,356.5353617985744,0.045404180102210506,-0.002026758687845229,1.5677883716175574,-0.00021609370164667652,25.84665004202746,0.10646969407333387,0.000663254223081548,0.1228067699987014
16.033333333333335,17.262614827782656,357.39697692636406,0.043462968111564484,-0.0018781373752514087,1.567723277242922,-0.0001929271971310916,25.850268625820625,0.11068637373839998,0.0007267360478534766,0.13019400990525323
16.066666666666666,17.263966966412646,358.2587148079736,0.041564433765204654,-0.0017242937182544173,1.5676632202333436,-0.00016764463178977867,25.854031869624798,0.11514929473368402,0.0007902178726253984,0.1375812498118043
16.1,17.265423416172194,359.1205804044473,0.03970251437887526,-0.0015637053366334664,1.5676083999261021,-0.0001402468326560081,25.857947980727804,0.11985832415640647,0.000853699697397327,0.14496848971835613
16.133333333333333,17.26697807869201,359.9825789861112,0.037870079499686675,-0.0013952748625003502,1.567559069523592,-0.00011137918395367999,25.862024277752877,0.12470974990660996,0.0009171815221692489,0.15235572962490718
16.166666666666668,17.26862485233506,360.8447159795114,0.036060466688130226,-0.0012175374974287838,1.5675155007958488,-7.926954646381595e-5,25.86627023155415,0.12998835161325167,0.0009806633469411775,0.15974296953145906
16.2,17.270357519788398,361.7069971724925,0.03426644053858537,-0.0010290270054893937,1.5674780167486781,-4.3877656590887536e-5,25.870696381085494,0.13570059956471084,0.0010441451717130995,0.1671302094380101
16.233333333333334,17.2721696821112,362.56942883258915,0.03247898699978159,-0.0008290768660047085,1.5674470128455458,-9.368199923151602e-6,25.87531098773256,0.1411772361745375,0.0009857541072404155,0.15493269222879635
16.266666666666666,17.27405506193502,363.43201709820966,0.03068725590264932,-0.000621552229391508,1.5674228221062398,2.2103717676190904e-5,25.880099972439666,0.14607193975337843,0.0009025609487202257,0.13874952250167272
16.3,17.276007747198584,364.2947674105253,0.028884307273489396,-0.0004109359493289147,1.5674056099863893,5.080252999152813e-5,25.885043123282887,0.15042720434131532,0.000819367790200027,0.12256635277454739
16.333333333333332,17.27802204715146,365.15768462079535,0.027066752021831092,-0.000200755201652877,1.5673954273281065,7.672578319393102e-5,25.890122391554414,0.15424219382060625,0.0007361746316798372,0.10638318304742378
16.366666666666667,17.280092538289484,366.0207729627779,0.02523462255293714,5.95543082813763e-6,1.5673922039992263,9.987952017412632e-5,25.895319576292763,0.15751896724601688,0.0006529814731596384,0.09020001332029842
16.4,17.28221405456742,366.8840360867573,0.023390863716532265,0.00020668758633155947,1.5673957665686684,0.0001203229340807425,25.900617293750333,0.16027769409278195,0.0005697883146394486,0.0740168435931748
16.433333333333334,17.284381550947735,367.74747710232015,0.02153946895490955,0.0003993221594572108,1.5674058830070712,0.00013817359168583553,25.90599929794535,0.1625584340663257,0.0004970812707895506,0.06140671289229549
16.466666666666665,17.286590099983435,368.6110985791261,0.019685434543425556,0.0005821252546303084,1.5674222637467385,0.00015360726739731642,25.911450480709675,0.16442108054365515,0.0004297327408308412,0.05062244237489394
16.5,17.288834927635836,369.474902574427,0.01783496618189398,0.0007537948779902271,1.567444560977175,0.000166805124692327,25.91695731606103,0.1659273631733867,0.0003623842108721245,0.039838171857491236
16.5,17.288834927635836,369.474902574427,0.01783496618189398,0.0007537948779902271,1.567444560977175,0.000166805124692327,25.91695731606103,0.1659273631733867,-0.00019997530897067128,0.02694433851791353
16.533333333333335,17.291111762782617,370.33889071007485,0.015989118499378664,0.0009042583925521889,1.5674722785770003,0.0001599468005270622,25.922502794483893,0.16678925940233316,-0.00021152414094518937,0.02476943521887316
16.566666666666666,17.293417397573858,371.2030640482877,0.014159796651245445,0.0010264039596573804,1.5675045303831603,0.00015270351529598147,25.928075794501446,0.16757865885464493,-0.00022307297291970625,0.022594531919833016
16.6,17.295748801365654,372.0674234765431,0.012367469087687016,0.0011234679990807903,1.5675404266377566,0.00014507526899908181,25.933673899554464,0.16829556153032207,-0.00023462180489422434,0.020419628620792645
16.633333333333333,17.298102878130024,372.9319698027185,0.010628475351541837,0.0011982928442191567,1.567579181029993,0.00013706206163636625,25.939294693083728,0.16893996742936448,-0.0002461706368687412,0.018244725321752503
16.666666666666668,17.300476555009872,373.7967037533815,0.008955851106145354,0.0012533849521664915,1.5676200942217833,0.00012865454867749896,25.944935777991336,0.16951477242110627,-0.0002577194688432593,0.016069822022712132
16.7,17.302866824008266,374.6616259752626,0.007359661408715383,0.0012908532763490957,1.567662544622771,0.00011969174178304325,25.950595852113164,0.17006986678132177,-0.0002692683008177762,0.013894918723671993
16.733333333333334,17.305270767454587,375.5267370987433,0.005847832256824643,0.0013129128155354736,1.5677059792094254,0.00011118877174832384,25.956269446044487,0.17029066154349043,-0.00023768816087598257,-0.0016456501277349843
16.766666666666666,17.307685541607054,376.3920373226611,0.004426540581640347,0.0013222575010519559,1.567749930312755,0.00010394144655074864,25.961941959745225,0.16993053586790022,-0.00019769368539682155,-0.01979382100721825
16.8,17.310108363877635,377.2575262752001,0.0030999491999811075,0.0013218323068343244,1.5677940208087728,9.802102013884631e-5,25.967591987760418,0.16896740816060124,-0.0001576992099176562,-0.037941991886703455
16.833333333333332,17.312536476928397,378.12320289149784,0.001869269064483983,0.00131406069370026,1.5678379689300734,9.343095439957744e-5,25.973199795042337,0.16740020558305313,-0.00011770473443849515,-0.05609016276618674
16.866666666666667,17.314967204404944,378.9890654392998,0.0007338104707520971,0.0013011002097433903,1.5678815680062805,9.017403784294635e-5,25.978745279921185,0.16522806397618894,-7.771025895932984e-5,-0.07423833364567194
16.9,17.31739798328469,379.8551115120458,-0.0003085146201981929,0.0012848608283970535,1.5679246743115973,8.824844566715109e-5,25.984208290835703,0.16244980368713646,-3.7715783480168784e-5,-0.0923865045251552
16.933333333333334,17.31982634503554,380.72133800433176,-0.0012612059133607048,0.0012669341333088188,1.5679672037469827,8.74931422550467e-5,25.989567394794495,0.1589613223810776,-9.430173273598313e-6,-0.11810393389884276
16.966666666666665,17.322249908489866,381.5877410741177,-0.0021292612775215916,0.0012483279153879773,1.5680091266315739,8.758238516831135e-5,25.994795159218494,0.15455204211892262,1.3179311157660615e-5,-0.14749072509697986
17.0,17.324666462949228,382.45431580385133,-0.002917789135617562,0.0012297150450867947,1.5680504294881825,8.83946379207863e-5,25.99985974836575,0.14914339499004955,3.5788795588921956e-5,-0.1768775162951201
17.0,17.324666462949228,382.45431580385133,-0.002917789135617562,0.0012297150450867947,1.5680504294881825,8.83946379207863e-5,25.99985974836575,0.14914339499004955,-0.0022842041030090394,1.0306709950550383
17.033333333333335,17.327074964042744,383.3210637313896,-0.003661427810064167,0.001180048033785454,1.568090761080392,1.2438735723311435e-5,26.005411157642364,0.1841621949973352,-0.002273150028839236,1.0704570053819875
17.066666666666666,17.329478337038957,384.1880164233753,-0.004359089593055951,0.0010739681369992154,1.5681284729346654,-6.314869733516559e-5,26.01215196359162,0.22050719534884966,-0.0022620959546694338,1.1102430157089322
17.1,17.331880231215496,385.05521425413883,-0.004970106439294554,0.0009196899212853554,1.5681618237700141,-0.00013836766125465365,26.020126372891667,0.2581783960445984,-0.0022510418804996303,1.1500290260358814
17.133333333333333,17.334284085452644,385.9226990730298,-0.005463267710766801,0.0007244850534948575,1.5681893310333044,-0.0002131978146154382,26.029378562065048,0.2971682651671576,-0.002239987806329828,1.1898150363628264
17.166666666666668,17.33669329246457,386.7905142824317,-0.0058149539026362065,0.0004949204542774106,1.5682097326940412,-0.0002868908179905081,26.039951575815234,0.33719971140004923,-0.002228933732160025,1.2296010466897753
17.2,17.339111175470332,387.65870441429774,-0.006009253864090799,0.0002367707083317615,1.568222000652889,-0.0003615958263118173,26.05188819349525,0.37906851289943816,-0.0022108012198300037,1.2667660889404109
17.233333333333334,17.34154115836578,388.5273152625172,-0.006032842811303121,-4.214347185854897e-5,1.5682252922047413,-0.0004263830356707188,26.065193834054927,0.4187276374703062,-0.0016528335151836744,1.1040437021419391
17.266666666666666,17.34398619967175,389.39639083304405,-0.005872263471228381,-0.0003254579233212467,1.5682191510909673,-0.00047217802443273434,26.07973464580757,0.4528170544283946,-0.0010948658105374041,0.9413213153434848
17.3,17.346448095456545,390.2659689854178,-0.0055266805391953455,-0.0005956055094560939,1.5682037433235883,-0.0004988944771033163,26.09532351238936,0.4813427158859217,-0.0005368981058910747,0.7785989285450132
17.333333333333332,17.348927659298493,391.1360815626067,-0.00500933625528787,-0.0008380584711513959,1.5681797648853393,-0.0005050546763577817,26.11178342741449,0.5038742712726468,2.1069598755194918e-5,0.615876541746559
17.366666666666667,17.351424716502272,392.0067544137276,-0.004341436556126279,-0.001037139514592317,1.568148390299622,-0.0004982131061288276,26.12890304596884,0.5226117871466107,0.0005790373034015244,0.4531541549480875
17.4,17.35393826087206,392.8780072974281,-0.003558895734141429,-0.0011857360665199327,1.568111170502696,-0.00047515814491014144,26.146544236328396,0.5366199539438392,0.0011273433534363636,0.2932454988286936
17.433333333333334,17.35646668015472,393.74985497420573,-0.0027031621993489057,-0.0012794476143744209,1.5680699148736987,-0.00043455090766758754,26.164584700366998,0.5455088527479838,0.0013120584788861836,0.23922418605548326
17.466666666666665,17.359007944931435,394.6223085621604,-0.0018143995700660193,-0.0013134257676604552,1.5680265375821731,-0.0003877370396138829,26.182891227170707,0.5525826370702781,0.0014967736043359837,0.1852028732822787
17.5,17.361559707031038,395.4953759317474,-0.0009379449261432369,-0.0012899597165393645,1.5679829913369934,-0.0003347660007118516,26.20140353494473,0.5578557109668004,0.0016814887297858035,0.13118156050906837
17.5,17.361559707031038,395.4953759317474,-0.0009379449261432369,-0.0012899597165393645,1.5679829913369934,-0.0003347660007118516,26.20140353494473,0.5578557109668004,0.014500424998089373,0.3353454219201252
17.533333333333335,17.364112924454226,396.3690642780334,5.0170084059300416e-5,-0.0009768226024505706,1.5679437226664947,0.00022028073190809424,26.22018091644327,0.5686638225695128,0.018802378959105956,0.31314127424258137
17.566666666666666,17.36662937654085,397.24338451043474,0.0010693528543386467,-9.218586703909823e-5,1.5679242237157516,0.0009187259298951921,26.239306232690964,0.578731795916306,0.02310433292012208,0.2909371265650398
17.6,17.369056477367973,398.11834796802856,0.0017471766109768317,0.001428444808015452,1.5679446463284294,0.0017605695932496291,26.258754812412622,0.5880596310071822,0.027406286881138664,0.2687329788874959
17.633333333333333,17.37133274136022,398.99396518037577,0.0016871471745677428,0.003640253490668699,1.5680271361292506,0.0027458117219711082,26.278501984333044,0.5966473278421397,0.03170824084215479,0.24652883120995445
17.666666666666668,17.373387217320456,399.87024584702283,0.0004777891424782182,0.006590252676423442,1.568195534760986,0.0038744523160599417,26.298523077177034,0.6044948864211795,0.03601019480317137,0.22432468353241058
17.7,17.375138852376857,400.7471988053631,-0.0023001621335715107,0.010318108570038032,1.568475121577001,0.005143949141699208,26.318793372636268,0.6115790305648414,0.040043971713584744,0.19966516093388467
17.733333333333334,17.376496557028144,401.624831897132,-0.007089867910620977,0.014826191274108554,1.5688920751215363,0.006480993131406913,26.339278595513285,0.6172285572549259,0.040216947867535977,0.1396569262400097
17.766666666666666,17.377363464381553,402.50315127450193,-0.014351993099318136,0.020036404617815504,1.56947135379065,0.007824519066281036,26.35991953834725,0.620884365678373,0.040389924021487195,0.07964869154614113
17.8,17.377641218567266,403.3821607126177,-0.024455887703568983,0.02585508247691227,1.570234638546516,0.009173732802896524,26.380648820506888,0.6225391848183466,0.04056290017543843,0.019640456852266147
17.833333333333332,17.3772280771302,404.26186157441884,-0.03767602979548628,0.03220174820855042,1.5712008943640456,0.010528606102454202,26.401399924918522,0.6222014773294156,0.040735876329389645,-0.040367777841602406
17.866666666666667,17.376018022725773,405.14225271379405,-0.05420468749013435,0.03900560593872405,1.5723865474844274,0.011888726270725618,26.42210524571736,0.6199013206443962,0.04090885248334088,-0.1003760125354774
17.9,17.373900428655347,406.0233306318625,-0.07416260482818882,0.04620240516648758,1.5738056674045506,0.01325202274372424,26.442703344747223,0.6157896188584936,0.04095923328916965,-0.1514494158463314
17.933333333333334,17.370758769943546,406.9050897670516,-0.09762262530730227,0.053728012428496605,1.5754703118970772,0.014604647535718,26.46315061343959,0.6108756224808695,0.040188442125019416,-0.14267525397150047
17.966666666666665,17.366471276722315,407.7875230732544,-0.12461242684326995,0.06151234909359364,1.57739037470655,0.01593141575381607,26.48343549500376,0.6062660167130669,0.039417650960869265,-0.1339010920966705
18.0,17.360912472049414,408.67062352346886,-0.15510448967978935,0.06948332413466901,1.579573205969413,0.017232490933109277,26.503571597576713,0.6019488830077581,0.03864685979671903,-0.12512693022183957
18.0,17.360912472049414,408.67062352346886,-0.15510448967978935,0.06948332413466901,1.579573205969413,0.017232490933109277,26.503571597576713,0.6019488830077581,0.04100838625818152,-1.7841234694260761
18.033333333333335,17.353950642493682,409.5543737922508,-0.18899721669395342,0.07765082856360137,1.5820248005562176,0.018559865683134415,26.52264843606668,0.542753089238875,0.03863409874332291,-1.7676241567067381
18.066666666666666,17.34544433512962,410.4387155658747,-0.22624974712781232,0.08600220125240964,1.5847519660078622,0.019808097515997436,26.539761247715866,0.48410727256064356,0.03625981122846455,-1.7511248439874016
18.1,17.335249585281023,411.3235803870826,-0.26682942378273633,0.09444905048188013,1.5877593427912795,0.02097718643169875,26.554928365093957,0.4260114329730463,0.03388552371360594,-1.7346255312680636
18.133333333333333,17.323221929784697,412.20889990414634,-0.3106364774587325,0.1029150781616378,1.5910487803745028,0.022067132430237883,26.568168120770636,0.3684655704761034,0.03151123619874757,-1.7181262185487272
18.166666666666668,17.309216146081273,413.09460593178676,-0.35751770714992104,0.11133891049190231,1.594619740168698,0.023090152945332513,26.579494523542227,0.31104499948235315,0.029136948683888962,-1.701626905829389
18.2,17.29308437241435,413.98062935910764,-0.4072919045492875,0.11967556984899508,1.5984703709295012,0.024022450115493116,26.588911751870032,0.2545769484442288,0.02665933387782292,-1.6815358722641693
18.233333333333334,17.274681785276453,414.86690244067677,-0.45981980593832383,0.12776432116838768,1.6025956087156363,0.024675788268307106,26.59655709103049,0.20560460629701197,0.014158032193557709,-1.3130152544889802
18.266666666666666,17.253880277623985,415.753365797792,-0.5149128824865201,0.13530313264344904,1.606982036310582,0.02493862646198271,26.602745616987693,0.16800520548453088,0.0016567305092938349,-0.9444946367138307
18.3,17.23057483747478,416.6399715817047,-0.5722074656616702,0.1419336295618404,1.6116057234957974,0.024785495784221453,26.60788931582007,0.1426640612236539,-0.010844571174971373,-0.5759740189386415
18.333333333333332,17.20468975801651,417.5266867994515,-0.631044884973745,0.14734709333377516,1.616430788866768,0.02421565505031795,26.6123930435203,0.1296069375552885,-0.02334587285923525,-0.20745340116349198
18.366666666666667,17.176173866419052,418.4134924724126,-0.6905856688371521,0.15126447833034723,1.6214121338327212,0.02322868248622805,26.616666413769515,0.12884681778061696,-0.035847174543500455,0.16106721661169682
18.4,17.14499721444333,419.30038231387584,-0.7498981646067562,0.15341771990570988,1.6264978028114332,0.021813124171250153,26.621132393829615,0.14073628334541635,-0.04810211701234086,0.5220042574951282
18.433333333333334,17.111169108286724,420.18736920880644,-0.8076232403752647,0.1537178090714114,1.6316228276826745,0.020183299485348218,26.626095489845962,0.1586780267588739,-0.048530696978024535,0.5188951260530833
18.466666666666665,17.074703583745737,421.0744699418115,-0.8624074127392234,0.15225845544835226,1.6367251513946421,0.018532450908732328,26.63168544894604,0.176723542279491,-0.04895927694370818,0.5157859946110387
18.5,17.035603749550873,421.96169856451957,-0.9131513694580753,0.14926336376889526,1.6417527703743557,0.01690110634656682,26.637881323407413,0.19362527566194349,-0.04938785690939187,0.5126768631689937
18.5,17.035603749550873,421.96169856451957,-0.9131513694580753,0.14926336376889526,1.6417527703743557,0.01690110634656682,26.637881323407413,0.19362527566194349,0.02806184996855193,-1.1893223259326586
18.533333333333335,16.993836823638397,422.8490549551511,-0.958192687270658,0.1462810182448076,1.6466750069119769,0.0176687669207099,26.64368351247546,0.15476850356583,0.017997784480034258,-1.1420839998340544
18.566666666666666,16.949254515363435,423.7364883303863,-0.997650918501027,0.14433323139993234,1.6515163115773255,0.01810095864523597,26.648216719321468,0.11748634233967073,0.007933718991517654,-1.094845673735455
18.6,16.90171290039681,424.623937164572,-1.0329153764762284,0.1429943354542192,1.6563039913916693,0.018197681520144712,26.65153343097444,0.08177879198346336,-0.0021303464970000244,-1.0476073476368506
18.633333333333333,16.851110853707635,425.51134367588924,-1.0649247446263361,0.14189124138151527,1.6610518764798163,0.017958935545435907,26.653686134463367,0.04764585249721465,-0.012194411985516625,-1.0003690215382512
18.666666666666668,16.79738300618015,426.39865372410645,-1.0942631844287873,0.14069308934392694,1.6657623743983143,0.017380390533233113,26.654724387066334,0.014834925028424758,-0.022258477474034297,-0.9531306954396469
18.7,16.74049853647988,427.28581656618843,-1.1211940461161074,0.13910805369572016,1.6704271902889638,0.01647634365958374,26.65469619822028,-0.015819973431926024,-0.03228500594023244,-0.9037026701794502
18.733333333333334,16.680456220847923,428.17278671623933,-1.145693009365484,0.1369041407358942,1.6750292816316075,0.015316232243613828,26.653740706500354,-0.04026825948420408,-0.03805599688218955,-0.6060304749388956
18.766666666666666,16.617277246132627,429.0595269031638,-1.1675231148575373,0.13390778704787223,1.6795452115568856,0.013950956638399051,26.652115684559075,-0.05554069226779937,-0.04382698782414604,-0.30835827969837243
18.8,16.55100371175349,429.94601107693745,-1.1862885021179663,0.1299842500811797,1.6839461625887928,0.012393873861894831,26.65014814247536,-0.06085809833706978,-0.04959797876610315,-0.010686084457817713
18.833333333333332,16.481695980991518,430.83222582163427,-1.201514449527404,0.12501125091849224,1.6881992330423816,0.010642872802038163,26.648169682915967,-0.0561611237255626,-0.055368969708059636,0.2869861107827053
18.866666666666667,16.409432080237345,431.7181694714885,-1.2126928181923888,0.11885265063452316,1.6922682259869235,0.008670913486792109,26.64654662882399,-0.039847249443932434,-0.06113996065001674,0.58465830602326
18.9,16.33431544414155,432.6038585667426,-1.2191498440784418,0.11142964991483163,1.6961101790948654,0.00653962802724486,26.645594441617817,-0.015569091265510905,-0.06682163939392458,0.8770374302073943
18.933333333333334,16.256463827219598,433.48931696641193,-1.22021259803886,0.10273729329069027,1.6996823397790801,0.004322478868534045,26.6455162913439,0.012319612456070612,-0.06748535356673431,0.8720278033186414
18.966666666666665,16.176005676686454,434.3745724550345,-1.2152726091695631,0.09283029783483575,1.7029442957160301,0.0020648315852437905,26.646412590203532,0.041130279253557535,-0.06814906773954399,0.8670181764298891
19.0,16.093080132456524,435.2596567426714,-1.2037858648090933,0.08182305316146074,1.7058579748457692,-0.00021604511859731057,26.648280992552824,0.06983948254609651,-0.06881278191235371,0.8620085495411363
19.0,16.093080132456524,435.2596567426714,-1.2037858648090933,0.08182305316146074,1.7058579748457692,-0.00021604511859731057,26.648280992552824,0.06983948254609651,-0.03827700482437213,-0.21854599871428246
19.033333333333335,16.00782338909338,436.1445949830339,-1.185021158741789,0.07040146347824722,1.708394666006906,-0.0015572512099977609,26.650487763134436,0.06257282056471099,-0.04219536065965086,-0.21745372016882955
19.066666666666666,15.920332911617553,437.02937899045753,-1.1590692147120554,0.05904126419681723,1.7105520916104335,-0.003029069162574059,26.652452918471415,0.05534256786817421,-0.04611371649492918,-0.21636144162337673
19.1,15.830719408187822,437.9139971479011,-1.1265412546212952,0.04759902870405791,1.712329845076491,-0.004631498976326432,26.65417767220659,0.0481487244564855,-0.050032072330207907,-0.21526916307792388
19.133333333333333,15.739120793953822,438.7984427663708,-1.0879027502522929,0.03594674151316879,1.7137230112413069,-0.006364539695168677,26.655663238044028,0.04099130721003937,-0.053950428165486224,-0.21417688453247108
19.166666666666668,15.645700450332098,439.68271392763666,-1.0434969545869475,0.023969881841482906,1.714722655998081,-0.00822554936259172,26.65691048523565,0.03391696179455127,-0.05786878400076495,-0.21308460598701817
19.2,15.550646613612258,440.5668135389451,-0.9935550250723273,0.011571220865222678,1.7153162466682301,-0.010212784652528258,26.657922961014677,0.02695646790100764,-0.06167116620718227,-0.20994472858644966
19.233333333333334,15.454169265737589,441.45074919012154,-0.9382106882984869,-0.0013091527506589912,1.7154887184803111,-0.012272228044206265,26.658720097021067,0.02106354418748622,-0.06189912962490518,-0.14369588502420327
19.266666666666666,15.356497156209599,442.33453332828987,-0.8775048693247196,-0.01466725795149521,1.7152237018689156,-0.014339331755331695,26.65935465241778,0.017377828746050178,-0.062127093042628055,-0.0774470414619639
19.3,15.257871360376724,443.2181837351032,-0.8114717590392194,-0.028457365073239368,1.714506104067082,-0.01641419991472169,26.65990318560478,0.015902529399823766,-0.062355056460350965,-0.011198197899717488
19.333333333333332,15.158544971706524,444.10172350178436,-0.7401803187177958,-0.04263941700690113,1.7133221440037645,-0.018500054772382223,26.6604408465045,0.016678905800551716,-0.06258301987807385,0.05505064566252184
19.366666666666667,15.058783322820066,444.98518135362485,-0.6637362931474564,-0.05716533702941662,1.7116593299226583,-0.020589279812365927,26.66104122874176,0.019609431438837293,-0.06281098329579676,0.12129948922476827
19.4,14.958860486408401,445.86859037582144,-0.582272333297779,-0.07197054322190652,1.7095074860104018,-0.022667900844275474,26.661771982796402,0.02451517226919032,-0.06290751584548561,0.18586541189845626
19.433333333333334,14.859058566352918,446.7519876939797,-0.49594340845283125,-0.08697444330056556,1.7068589490331227,-0.024719427824117617,26.66269478053703,0.031184979724268057,-0.06104435094554709,0.2253381747798493
19.466666666666665,14.75966769772543,447.63541447411353,-0.4049268062112484,-0.10208043461664831,1.7037085683364421,-0.026724854854301247,26.663865315221013,0.039375490714870086,-0.05918118604560878,0.2648109376612381
19.5,14.660984161080721,448.51891544755733,-0.3094311648354239,-0.11717489905580605,1.7000541544318875,-0.028666978381112415,26.665332263942094,0.04886642046059114,-0.057318021145670264,0.3042837005426311


==> res/s9_D2/ProblemCharacteristics.txt <==
=======
N = 15
=======
Problem Characteristics                    ( Presolved)
-----------------------
Objective goal:  Minimize
Number of variables:                         177 (       177)
    bounded below only:                        0 (         0)
    bounded above only:                        0 (        10)
    bounded below and above:                  97 (        97)
    fixed:                                     0 (         0)
    free:                                     80 (        70)
Number of constraints:                       865 (       887)
    linear equalities:                         0 (         0)
    nonlinear equalities:                    120 (       120)
    linear one-sided inequalities:            30 (        20)
    nonlinear one-sided inequalities:        683 (       747)
    linear two-sided inequalities:             0 (         0)
    nonlinear two-sided inequalities:         32 (         0)
Number of nonzeros in Jacobian:             2728 (      2830)
Number of nonzeros in Hessian:              1283 (      1283)

=======
N = 30
=======
Problem Characteristics                    ( Presolved)
-----------------------
Objective goal:  Minimize
Number of variables:                         327 (       327)
    bounded below only:                        0 (         0)
    bounded above only:                        0 (        10)
    bounded below and above:                 187 (       187)
    fixed:                                     0 (         0)
    free:                                    140 (       130)
Number of constraints:                      1690 (      1742)
    linear equalities:                         0 (         0)
    nonlinear equalities:                    240 (       240)
    linear one-sided inequalities:            30 (        20)
    nonlinear one-sided inequalities:       1358 (      1482)
    linear two-sided inequalities:             0 (         0)
    nonlinear two-sided inequalities:         62 (         0)
Number of nonzeros in Jacobian:             5368 (      5575)
Number of nonzeros in Hessian:              2528 (      2528)


==> res/s9_D2/results/case.csv <==
wgoal,wpsi,wtime,whaf,wce,csa,wsr,wjx,path,driver,ixt,iyt,ivt,irt,ipsit,isat,iut,iaxt,fxt,fyt,fvt,frt,fpsit,fsat,fut,faxt,outlev,feastolAbs,maxit,maxtimeCpu,ftol,feastol,infeastol,maxfevals,maxtimeReal,opttol,opttolAbs,xtol,acceptableObjChangeTol,warmStartInitPoint,dualInfTol,acceptableTol,acceptableConstrViolTol,acceptableDualInfTol,acceptableComplInfTol,divergingIteratesTol,radius,sX,sy,Xi,Yi,xRef,yRef,psiRef,goalTol,xi,yi,vi,ri,psii,sai,ui,axi,model,Xmin,Xmax,Ymin,Ymax,tp,tex,sms,smh,Lr,Lrd,NI,colPts,Nck,solver,MPCmaxIter,predictX0,fixedTp,integrationScheme,tfMax
10.0,0.01,100.0,1.0,1.0,0.1,1.0,0.01,1.0,1.0,0.5,0.5,0.5,0.005,0.5,0.025,0.5,0.5,5.0,5.0,NaN,NaN,NaN,NaN,NaN,NaN,0,0.07,500,30.0,1.0e-15,1.0e20,0.01,-1,30.0,1.0e20,0.5,1.0e-12,1.0e20,yes,5.0,0.01,0.01,1.0e10,0.01,1.0e20, [6.0\ 6.0\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735\ 0.38735] , [0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0] , [0.0\ -10.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0\ 0.0] , [6.0\ 18.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0\ 12.0] , [281.0\ 650.0\ 0.0\ 5.0\ 10.0\ 15.0\ 20.0\ 25.0\ 30.0\ 35.0\ 40.0\ 45.0\ 50.0\ 55.0\ 60.0\ 65.0\ 70.0\ 75.0\ 80.0\ 85.0\ 90.0\ 95.0\ 100.0\ 105.0\ 110.0\ 115.0\ 120.0\ 125.0\ 130.0\ 135.0\ 140.0\ 145.0\ 150.0\ 155.0\ 160.0\ 165.0\ 170.0\ 175.0] ,18.0,700.0,1.5701,25.0,6.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,ThreeDOFv2,0.0,24.0,NaN,NaN,NaN,0.5,2.0,4.0,90.0,10.0,NaN,15,NaN,KNITRO,300,true,true,trapezoidal,10


==> res/s9_D2/results/ce.csv <==
sa,sr,jx,total
0.00018445761259816058,0.0005827317552958084,0.43370100927228145,0.43446819864017544


==> res/s9_D2/results/opt.csv <==
tSolve,objVal,status,iterNum,evalNum
0.29604196548461914,882.4777051197021,Optimal,0,1
0.4243052005767822,853.057674023895,Optimal,0,2
0.25043511390686035,814.1045835061489,Optimal,0,3
0.25087904930114746,796.2710130293862,Optimal,0,4
0.2781360149383545,763.856353573638,Optimal,0,5
0.251554012298584,752.6020777849956,Optimal,0,6
0.22634291648864746,730.0776288931243,Optimal,0,7
0.22500300407409668,732.4496354660766,Optimal,0,8
0.25101304054260254,720.0396237940869,Optimal,0,9
0.24824810028076172,715.8600782507539,Optimal,0,10
0.3012850284576416,704.2428983006813,Optimal,0,11
0.3043701648712158,670.1424238407292,Optimal,0,12
0.3289008140563965,623.1465589244868,Optimal,0,13
0.36102795600891113,580.8875057529632,Optimal,0,14
0.3564629554748535,542.5122364777254,Optimal,0,15
0.30908918380737305,501.91415806116817,Optimal,0,16
0.3029170036315918,468.69216254557847,Optimal,0,17
0.22650504112243652,410.87620721656015,Optimal,0,18
0.226423978805542,388.4317102063304,Optimal,0,19
0.22328996658325195,363.6598161490328,Optimal,0,20
0.19959402084350586,354.7621458393381,Optimal,0,21
0.2496640682220459,353.4563483117824,Optimal,0,22
0.2245628833770752,353.6955820151587,Optimal,0,23
0.22672104835510254,352.66746228630694,Optimal,0,24
0.22506117820739746,350.682451797479,Optimal,0,25
0.2012479305267334,350.36826512324996,Optimal,0,26
0.22492313385009766,346.46736850651956,Optimal,0,27
0.22715497016906738,344.49190568843875,Optimal,0,28
0.1997389793395996,341.39040476273146,Optimal,0,29
0.20041108131408691,336.15670194792625,Optimal,0,30
0.20099401473999023,338.4648961399588,Optimal,0,31
0.1976318359375,330.1517714267297,Optimal,0,32
0.303494930267334,324.7303419087156,Optimal,0,33
0.35476088523864746,404.1525978202497,Optimal,0,34
0.38259196281433105,436.97402015931203,Optimal,0,35
0.47206711769104004,495.60761161615653,Optimal,0,36
0.3878309726715088,532.2516482123233,Optimal,0,37
0.3823890686035156,576.1644636269976,Optimal,0,38
0.3287670612335205,589.3819124234157,Optimal,0,39
0.3285849094390869,603.07592836219,Optimal,0,40
0.27950191497802734,641.4314530019353,Optimal,0,41
0.22768187522888184,607.7465798745994,Optimal,0,42
0.25179195404052734,545.5709015479463,Optimal,0,43
0.22685694694519043,465.85295132819977,Optimal,0,44
0.28615593910217285,402.9729878254873,Optimal,0,45
0.28110408782958984,336.3293548837735,Optimal,0,46
0.27787303924560547,309.20365217370687,Optimal,0,47
0.2585420608520508,320.4624459302608,Optimal,0,48
0.25177979469299316,317.58282900312327,Optimal,0,49
0.22518396377563477,317.6465124937741,Optimal,0,50
0.22589802742004395,317.566320344725,Optimal,0,51
0.2028520107269287,310.11184628096413,Optimal,0,52
0.23230290412902832,265.35170623923904,Optimal,0,53
0.16773200035095215,215.57095716729575,Optimal,0,54
0.1705760955810547,166.031742372644,Optimal,0,55
0.17002511024475098,116.10694196615705,Optimal,0,56


==> res/s9_D2/results/plant.csv <==
t,x,y,v,r,psi,sa,ux,ax,sr,jx
0.0,6.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.0,6.0,0.0,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.03333333333333333,6.000000000002775,0.5666666666666662,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.06666666666666667,6.00000000000555,1.1333333333333329,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.1,6.000000000008325,1.6999999999999893,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.13333333333333333,6.000000000011099,2.2666666666666657,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.16666666666666666,6.000000000013874,2.8333333333333326,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.2,6.000000000016649,3.399999999999998,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.23333333333333334,6.000000000019424,3.9666666666666623,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.26666666666666666,6.000000000022198,4.53333333333333,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.3,6.000000000024973,5.099999999999991,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.3333333333333333,6.000000000027748,5.666666666666672,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.36666666666666664,6.000000000030522,6.233333333333336,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.4,6.000000000033297,6.799999999999988,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.43333333333333335,6.000000000036072,7.366666666666649,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.4666666666666667,6.000000000038846,7.933333333333319,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,6.000000000041621,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,0.0,0.0
0.5,6.000000000041621,8.499999999999996,0.0,0.0,1.57079632679,0.0,17.0,0.0,-0.05014944579702351,3.2318703887401656
0.5333333333333333,6.000023580598657,9.066686399670283,-0.0006705905503706806,-0.0008015894575442946,1.5707872462346215,-0.0016582055435515417,17.0017694783763,0.10538854738802673,-0.049342886816068694,3.0914424545414168
0.5666666666666667,6.000180453967076,9.633489458691228,-0.0020322020345215903,-0.002973570402970663,1.5707276871895646,-0.003289525787737912,17.0069738928132,0.2060961636360944,-0.04853632783511387,2.951014520342668
0.6,6.000584754209886,10.200521033149526,-0.003321943840908008,-0.006217679902253621,1.5705771164844702,-0.004893960732559126,17.015457212272704,0.30212284874420414,-0.047729768854159055,2.810586586143919
0.6333333333333333,6.001335497186757,10.76788768672724,-0.00400698108426864,-0.010292143259160579,1.5703039650172002,-0.006471510378015192,17.027063405716813,0.39346860271235606,-0.04692320987320424,2.6701586519451697
0.6666666666666666,6.002521473734456,11.335690631185482,-0.0037304398174416017,-0.01500027483004675,1.5698839445106625,-0.008022174724106084,17.041636442107528,0.4801334255405492,-0.046116650892249415,2.529730717746421
0.7,6.004224887700236,11.904025674682817,-0.0022691248760714072,-0.020181751715968303,1.569298698709023,-0.009545953770831787,17.059020290406853,0.5621173172287824,-0.0453100919112946,2.389302783547672
0.7333333333333333,6.006524063806481,12.472983179753754,0.0005000356406180012,-0.02570578524527249,1.5685346963850406,-0.011042847518192386,17.07905891957678,0.6394202777770605,-0.044503532930339776,2.248874849348923
0.7666666666666667,6.009495283808037,13.04264802479702,0.004624790320693187,-0.031466175390926464,1.567582371917794,-0.012513651102907386,17.101596424301327,0.7120609232910562,-0.04369697394938496,2.1084469151501737
0.8,6.0132140133003364,13.613099515828736,0.010109897388090892,-0.037364296359627854,1.5664354545073536,-0.01389836842970535,17.126466359231877,0.7786345976628336,-0.03659743246061574,1.8206847873384722
0.8333333333333334,6.017750262536423,14.184409445282133,0.01704668157866954,-0.04316388354020681,1.5650924511429658,-0.014936991427581245,17.153365912624256,0.8330538726456405,-0.02559507346465243,1.4415481054855164
0.8666666666666667,6.0231523116600325,14.756636427075117,0.025487310681526966,-0.04854224977317422,1.5635624731612785,-0.015606787893136936,17.18186502460774,0.8747865314642751,-0.014592714468689132,1.0624114236325606
0.9,6.029448229626962,15.329825026465107,0.03532169381346971,-0.053253855976605584,1.5618637165388238,-0.015909839058827188,17.211544593728597,0.9038813008878112,-0.003590355472725827,0.6832747417796051
0.9333333333333333,6.036647946302725,15.904005860712893,0.04633526412885318,-0.05710266359592405,1.5600217533144052,-0.015846144924651997,17.241983357006983,0.9203381809162487,0.007412003523237488,0.304138059926649
0.9666666666666667,6.044744183155209,16.479195765114422,0.0582359095461252,-0.05993510760688146,1.5580681724841146,-0.01541570549061137,17.272760051463067,0.9241571715495879,0.01841436251920079,-0.07499862192630669
1.0,6.053714339449799,17.05539790917006,0.07069701001223573,-0.06162835168880329,1.5560388210229583,-0.014618520756705273,17.30345341411701,0.9153382727878281,0.029416721515164092,-0.4541353037792623
1.0,6.053714339449799,17.05539790917006,0.07069701001223573,-0.06162835168880329,1.5560388210229583,-0.014618520756705273,17.30345341411701,0.9153382727878281,-0.03165915535514927,0.22638249989046932
1.0333333333333334,6.063547272337396,17.632606224481954,0.08256677350526478,-0.06304034062099523,1.5539626842357863,-0.015615092860566396,17.334086530668248,0.9225309023710786,-0.02813517087651793,0.20517527510456027
1.0666666666666667,6.074325016907734,18.210822518224468,0.09331397480604635,-0.06495094107157087,1.5518306061831748,-0.016494198815139798,17.36494761974738,0.9290166244614654,-0.024611186397886606,0.18396805031865135
1.1,6.0861391956997695,18.79005081275066,0.10339153303213625,-0.06717022846225136,1.5496292072839513,-0.017255838620425498,17.396013117771314,0.9347954390589887,-0.021087201919255262,0.16276082553274232
1.1333333333333333,6.099065771533956,19.3702941620024,0.11310925345793696,-0.06954223433681803,1.5473509027199641,-0.01790001227642348,17.427259461156947,0.9398673461636483,-0.01756321744062394,0.1415536007468334
1.1666666666666667,6.113168305132039,19.95155468679724,0.12266954894074267,-0.07193863704073292,1.5449927700265946,-0.01842671978313376,17.45866308632119,0.9442323457754442,-0.014039232961992595,0.12034637596092439
1.2,6.128499333052607,20.533833648998947,0.13218586801034918,-0.07425472790621612,1.5425558861591568,-0.018835961140556325,17.490200429680947,0.9478904378943765,-0.010515248483361274,0.09913915117501548
1.2333333333333334,6.145102888868251,21.117131456038265,0.14171244150660547,-0.07640463925964806,1.5400443385678775,-0.01912933654715111,17.521847909570575,0.9508399835510261,-0.0069912640047299305,0.07793192638910643
1.2666666666666666,6.163015100842631,21.701447705669914,0.15125207956921566,-0.07832025233976166,1.5374647891261188,-0.019302682468485054,17.55358186802235,0.9530852471574531,-0.003467279526098607,0.05672470160319752
1.3,6.182263762136611,22.28678130792024,0.16078757841840266,-0.07992169195490899,1.5348264310518822,-0.019311415659533013,17.58537960259529,0.954671892159186,0.002670110712808972,0.0381942023788687
1.3333333333333333,6.202866915890192,22.873130631106015,0.1702973093134573,-0.08110405189993672,1.532141353995811,-0.01910844403324433,17.617219926690883,0.955648151630121,0.009557549587500248,0.020431924601950625
1.3666666666666667,6.224830011718829,23.46049374284333,0.179731278596689,-0.08174869444605093,1.5294253747381354,-0.018675068399082794,17.649082926837078,0.9560331778205706,0.016444988462191574,0.002669646825032429
1.4,6.2481436547479925,24.0488686905205,0.18897421332884165,-0.08175532447461506,1.5266984611422376,-0.018012111469098244,17.680948893257522,0.9558261280851231,0.02333242733688285,-0.015092630951885646
1.4333333333333333,6.272786451535968,24.63825348199952,0.1978822204426463,-0.08103996675538315,1.523983195170478,-0.017119573243290633,17.712798090088018,0.9550270024237784,0.030219866211574176,-0.03285490872880384
1.4666666666666666,6.298724606233984,25.228646163842082,0.20628400414809675,-0.07953344899516707,1.5213046903428753,-0.01599745372165996,17.744610781464377,0.9536358008365362,0.037107305086265446,-0.0506171865057219
1.5,6.325910611921722,25.820045051833414,0.21398072825593395,-0.07717924230601914,1.5186903892980617,-0.014645752904206246,17.776367231522393,0.9516525233233968,0.043994743960956775,-0.06837946428264009
1.5,6.325910611921722,25.820045051833414,0.21398072825593395,-0.07717924230601914,1.5186903892980617,-0.014645752904206246,17.776367231522393,0.9516525233233968,0.00024303015722332288,0.05381254679190379
1.5333333333333334,6.35430395383687,26.41244843153763,0.2202184743272266,-0.07460525405840636,1.5161617855232397,-0.014587888193215742,17.808117136918266,0.9532895632018097,0.0032288525022067757,0.04440984591286867
1.5666666666666667,6.383927045469126,27.00585381259296,0.224715994180803,-0.07236969770639602,1.5137129541374768,-0.014430496070725796,17.839916386587372,0.9546131797175881,0.0062146748471902085,0.03500714503383362
1.6,6.414805670113418,27.60025872093328,0.2278844742587984,-0.07033644300972627,1.5113348994823066,-0.014173576536736399,17.871754533084296,0.955623372870732,0.00920049719217366,0.02560444415479851
1.6333333333333333,6.446950710143974,28.195661041961614,0.23002050375332905,-0.06839145701271088,1.509022879430884,-0.013817129591247555,17.903621128963614,0.9563201426612413,0.012186319537157094,0.01620174327576345
1.6666666666666667,6.480361018590999,28.79205898609713,0.2313353431945316,-0.06643847751148968,1.506775562893,-0.01336115523425926,17.935505726779905,0.9567034890891162,0.015172141882140546,0.00679904239672835
1.7,6.515024616356931,29.38945110376488,0.23196892870168925,-0.06439670253539292,1.5045945920585766,-0.01280565346577152,17.96739787908775,0.9567734121543565,0.018157964227123978,-0.0026036584823067067
1.7333333333333334,6.5509195269493885,29.987836336917198,0.2320016757851439,-0.06219860949665605,1.5024841825048796,-0.012150624285784329,17.999287138441723,0.9565299118569625,0.021143786572107432,-0.012006359361341819
1.7666666666666666,6.58801580870445,30.587213932456997,0.23147736833224022,-0.05978665402086351,1.5004504425817,-0.011396263104636397,18.031163057746745,0.955973598840509,0.024129608917090865,-0.021409060240376872
1.8,6.626275547034028,31.187583494382643,0.23040342503335637,-0.05711529305295871,1.4985012025988245,-0.010550330797826817,18.063015521330946,0.9551287252955073,0.026661077850950635,-0.0293919386409928
1.8333333333333333,6.665652911553454,31.788945069881695,0.22874777066807928,-0.05415564331123787,1.4966458441898645,-0.009619718731205394,18.09483536440506,0.9540168262559219,0.02915153594534195,-0.03724666105045605
1.8666666666666667,6.70609634424886,32.391299037398106,0.22647017663467706,-0.0508851351359768,1.494894374585558,-0.008606423589077424,18.126613756766698,0.9526441412198828,0.03164199403973328,-0.04510138345991935
1.9,6.747548756521515,32.99464610666195,0.22352727611175285,-0.04728528282931557,1.4932572788187986,-0.007510233419046427,18.158342046321813,0.9510100078510466,0.03413245213412458,-0.0529561058693826
1.9333333333333333,6.789946198061531,33.59898745708892,0.21986338148713802,-0.04334087509320352,1.491745852621023,-0.006330977379669082,18.19001150527981,0.9491138922819095,0.03662291022851591,-0.06081082827884589
1.9666666666666666,6.833218512519739,34.204324691378204,0.21542018908530072,-0.0390388576217324,1.4903718568913464,-0.0050687060704786785,18.221613396650827,0.9469559526324569,0.039113368322907224,-0.06866555068830914
2.0,6.877289293156633,34.81065984414817,0.2101398414722774,-0.034367795282766345,1.4891473847245622,-0.003723419491475268,18.253138992965525,0.9445361889026889,0.041603826417298546,-0.07652027309777244
2.0,6.877289293156633,34.81065984414817,0.2101398414722774,-0.034367795282766345,1.4891473847245622,-0.003723419491475268,18.253138992965525,0.9445361889026889,0.032266072498482595,-0.015501762075365421
2.033333333333333,6.92207995527926,35.41799543430817,0.20384351245179214,-0.029465891367204976,1.4880832369923773,-0.0026237021626754693,18.284614636853327,0.9439939347980584,0.033716967229505665,-0.017033484202463447
2.066666666666667,6.967522122812782,36.026334672552785,0.19645597043752244,-0.024461127969356594,1.4871841360318159,-0.001475621676174888,18.31607135464757,0.9434006232891913,0.035167861960528755,-0.018565206329561493
2.1,7.013544957240277,36.635681458257466,0.18805808388717832,-0.019330525577899986,1.4864538917235097,-0.0002791780319735458,18.347507444434783,0.9427562543760877,0.03661875669155182,-0.02009692845665952
2.1333333333333333,7.060071000813598,37.24604034956689,0.17870945946881878,-0.014054423279172158,1.4858970459431486,0.0009656287699285619,18.378921204301484,0.9420608280587474,0.038069651422574895,-0.021628650583757545
2.1666666666666665,7.107016662743822,37.857416505332104,0.16845329873967316,-0.008615962902418946,1.48551873965045,0.0022587987295314233,18.410310932334205,0.9413143443371705,0.039520546153597964,-0.02316037271085557
2.2,7.154292468165316,38.4698156464561,0.15731866730014432,-0.0030009408030765732,1.4853246720085815,0.0035970177841904497,18.44167492344798,0.9405203241634912,0.04097144088462105,-0.024692094837953617
2.2333333333333334,7.201802966265337,39.083244033021586,0.14532392099549912,0.0028043323634838174,1.4853210647563722,0.00498249076500051,18.473011398763553,0.9396764250639601,0.042422335615644124,-0.02622381696505164
2.2666666666666666,7.249448721570203,39.6977082664738,0.13247291608725567,0.008795501334896712,1.485513897770943,0.006401722347552925,18.504319267063778,0.9387969848457864,0.043079632900705975,-0.026912399139565567
2.3,7.297126756485587,40.31321522766825,0.11873912476973413,0.014934514167498115,1.4859088234276885,0.007776566368894601,18.535598688014474,0.9379650281614086,0.03923447304222479,-0.02281744588079591
2.3333333333333335,7.344733772248402,40.92977182276688,0.10405933365729739,0.021122541464640834,1.4865098931195597,0.009020336509151928,18.56685227073111,0.9372726529630062,0.03538931318374356,-0.018722492622026205
2.3666666666666667,7.392175651228151,41.54738426623249,0.08840706286826963,0.027220063340425062,1.4873159907488118,0.010135894284302014,18.59808504943643,0.9367168190965849,0.03154415332526237,-0.014627539363256547
2.4,7.439364420991427,42.166058342822566,0.07182965333186331,0.03312169775434109,1.4883223665582672,0.011123280064169403,18.62930157532024,0.9362974836721224,0.02769899346678119,-0.010532586104486893
2.433333333333333,7.486218028869928,42.785799426513606,0.054425326409433705,0.03874054708750319,1.489521034182309,0.01198249384875409,18.660506398330597,0.936014646689619,0.02385383360830001,-0.006437632845717239
2.466666666666667,7.532660410410366,43.40661248649189,0.036334548474780536,0.044006048844822,1.4909011739447948,0.012713535638056073,18.691704068415568,0.9358683081490746,0.020008673749818774,-0.0023426795869475286
2.5,7.5786201280730525,44.028502192848265,0.017712839051005437,0.04885931310170401,1.4924500954151572,0.013316405432075332,18.722899135523225,0.9358584680504892,0.016163513891337588,0.0017522736718221287
2.5,7.5786201280730525,44.028502192848265,0.017712839051005437,0.04885931310170401,1.4924500954151572,0.013316405432075332,18.722899135523225,0.9358584680504892,0.018072875659668114,-0.049552359357181316
2.533333333333333,7.624029488663099,44.65147266196108,-0.001226249641518535,0.05330500187258545,1.4941538220444046,0.013922365379554966,18.75406646568199,0.9341686508438417,0.018284721189110176,-0.05183667304166979
2.566666666666667,7.66881776825015,45.27552690234437,-0.020237811776982178,0.057430066973083144,1.4960002039291997,0.014535386844682682,18.785176199537375,0.9324026898477112,0.018496566718552244,-0.05412098672615829
2.6,7.712909638562353,45.900667707308365,-0.03915516234748783,0.0612987021361041,1.4979796489806885,0.015155469827458454,18.816225798963064,0.9305605850620978,0.01870841224799431,-0.056405300410646765
2.6333333333333333,7.756226919477722,46.5268977566302,-0.05786254789682236,0.06496479612309025,1.5000845332237716,0.015782614327882295,18.847212725832744,0.9286423364870016,0.01892025777743637,-0.058689614095135234
2.6666666666666665,7.798689547092674,47.154219486945536,-0.07628421288162666,0.0684734638791757,1.5023088770519608,0.016416820345954205,18.87813444202009,0.9266479441224222,0.019132103306878437,-0.06097392777962372
2.7,7.84021611331144,47.78263499353432,-0.09437697567438243,0.07186224864050118,1.5046481028305787,0.017058087881674188,18.9089884093988,0.92457740796836,0.019343948836320502,-0.06325824146411221
2.7333333333333334,7.880724854620941,48.41214592612849,-0.11211715027029162,0.07516475369138542,1.5070986826771204,0.01771295618007223,18.93977200683282,0.9224223852454215,0.019555794365762567,-0.06554255514860069
2.7666666666666666,7.920132720601016,49.042753484635035,-0.12950522013995713,0.07840966611810558,1.509658392515806,0.018366600681960662,18.97048251259939,0.9202017891502126,0.018884184558045677,-0.06669975508403961
2.8,7.958358127947159,49.674458257658955,-0.1465921857694258,0.08157225035902793,1.5123251628095684,0.018934795838019672,19.001119420468033,0.9180230747748771,0.015298850630656871,-0.06413962107164063
2.8333333333333335,7.995326734605413,50.307259976500646,-0.16344560306311404,0.08457460098207796,1.5150948671813906,0.01938409656731881,19.031684949700267,0.9159289114077982,0.011713516703268015,-0.06157948705924163
2.8666666666666667,8.030972761759434,50.94115751446036,-0.18009919030612698,0.087332741537566,1.5179608260246722,0.019714791558637926,19.062182176686605,0.9139189307393635,0.008128182775879206,-0.05901935304684266
2.9,8.065239828526353,51.5761489583652,-0.1965243360415039,0.08978571513087531,1.520913704018083,0.019925975419044086,19.092613826614006,0.9119942878713421,0.004542848848490398,-0.05645921903444369
2.933333333333333,8.098078918890922,52.212231758345524,-0.2126691489577598,0.09187971032220445,1.5239424687927698,0.020017648148537293,19.12298274407581,0.910154982803734,0.0009575149211015887,-0.05389908502204471
2.966666666666667,8.129448429256104,52.84940275904106,-0.2284579190823595,0.09357040539123374,1.5270344764953416,0.01998980974711753,19.153291773665373,0.9084010155365392,-0.002627819006287269,-0.0513389510096457
3.0,8.159314889194501,53.48765828218457,-0.243791304879721,0.09482183900095627,1.5301756105081241,0.01984246021478481,19.183543759976033,0.9067323860697576,-0.006213152933676077,-0.04877881699724673
3.0,8.159314889194501,53.48765828218457,-0.243791304879721,0.09482183900095627,1.5301756105081241,0.01984246021478481,19.183543759976033,0.9067323860697576,-0.01604150469333986,-0.03678698470717916
3.033333333333333,8.187656312644402,54.126994103968244,-0.2586687163211022,0.09546409282863147,1.5333490846586988,0.01929107286821515,19.21374743370844,0.9054789801889336,-0.01704173610083991,-0.03841736814226291
3.066666666666667,8.214471277209531,54.7674053703339,-0.27292556388104533,0.09541692901649619,1.5365322270821897,0.01870634447472882,19.243908421476245,0.9041712281936067,-0.018041967508339973,-0.04004775157734669
3.1,8.239762243995848,55.40888707751112,-0.28627111006822353,0.09477199855586031,1.5397035817216596,0.018088275034325814,19.274024911742295,0.9028091300837771,-0.01904219891584002,-0.04167813501243044
3.1333333333333333,8.263531481578884,56.051434120401524,-0.2984932303121328,0.09360620385950627,1.542844567188345,0.01743686454700615,19.304095092969444,0.9013926858594447,-0.020042430323340073,-0.0433085184475142
3.1666666666666665,8.285782786753597,56.69504122242135,-0.30943996881186947,0.09198414286636913,1.545938938718065,0.016752113012769822,19.334117153620543,0.8999218955206095,-0.021042661730840122,-0.04493890188259794
3.2,8.306523014038802,57.339702915702446,-0.3190034840975106,0.08996009111966916,1.5489723161306366,0.016035809685115764,19.364089268955656,0.89840113515728,-0.022042893138340184,-0.046569285317681716
3.2333333333333334,8.325761810018557,57.98541352609005,-0.32712052792529234,0.0875784422423457,1.5519321399657484,0.015286013612014822,19.394009608046986,0.8968256576607951,-0.023043124545840232,-0.04819966875276547
3.2666666666666666,8.343512377027567,58.632167246345816,-0.3337511298575037,0.08488476299703518,1.5548074101987095,0.014513721504268372,19.423877158860783,0.8952223583795741,-0.02318848318069033,-0.047739235989273876
3.3,8.359792313956651,59.279958176532176,-0.33886294317169274,0.08193194850372257,1.5575883917207256,0.013756398789934786,19.453692128329873,0.8936828688714079,-0.022125542635031106,-0.0443235897950129
3.3333333333333335,8.374620735917413,59.92878044954503,-0.34243441959036264,0.07879533787099391,1.560267527992443,0.0130365963778614,19.483457565602773,0.8922623433148118,-0.02106260208937187,-0.040907943600751895
3.3666666666666667,8.388015921091396,60.578628378135534,-0.3444899462744201,0.07554707787202747,1.562840152661103,0.012352225317309992,19.513177549605007,0.8909556726313578,-0.019999661543712653,-0.037492297406490925
3.4,8.399997651358046,61.22949646606178,-0.3450844768494454,0.07224512527893008,1.5653034662912457,0.011703285608280552,19.542855875499008,0.8897628568210457,-0.01893672099805343,-0.034076651212229955
3.433333333333333,8.410586931529343,61.88137942018863,-0.3442990054652772,0.06893727319969553,1.5676564429941156,0.011089777250773092,19.572496338447223,0.8886838958838758,-0.017873780452394208,-0.030661005017968986
3.466666666666667,8.419805596265851,62.53427217134984,-0.342237840802811,0.06566233861666257,1.569899637571853,0.010511700244787604,19.60210273361208,0.8877187898198478,-0.016810839906734973,-0.027245358823707974
3.5,8.427677084519459,63.18816992140868,-0.33901350040286793,0.06245258513331779,1.5720346806126606,0.009969054590324093,19.631678856156025,0.8868675386289618,-0.015747899361075752,-0.023829712629447
3.5,8.427677084519459,63.18816992140868,-0.33901350040286793,0.06245258513331779,1.5720346806126606,0.009969054590324093,19.631678856156025,0.8868675386289618,-0.022697107260317016,-0.04485776532681098
3.533333333333333,8.434229533408677,63.84306802593833,-0.3348354316983016,0.059219657231219344,1.574062891915184,0.009210596378078369,19.66121565966961,0.8853248683871398,-0.022810385474426542,-0.0477024491825121
3.566666666666667,8.439505415140635,64.49896155601975,-0.32983701726293346,0.055870574855839086,1.5759813615970926,0.008448362225362327,19.69069946046189,0.8836873753501278,-0.02292366368853607,-0.050547133038213246
3.6,8.443552531663927,65.15584562008833,-0.3240272892812801,0.05242373137362216,1.5777865223175467,0.007682352132175968,19.72012709777301,0.8819550595179255,-0.023036941902645595,-0.05339181689391435
3.6333333333333333,8.446420833062424,65.81371548989223,-0.3174237232320671,0.0488943637995501,1.5794753525416965,0.006912566098519293,19.74949541084314,0.8801279208905334,-0.023150220116755122,-0.05623650074961546
3.6666666666666665,8.448162277238774,66.4725666033709,-0.31005228214986064,0.04529474573878083,1.5810453495161072,0.006139004124392305,19.778801238912433,0.8782059594679512,-0.02326349833086465,-0.05908118460531657
3.7,8.448831103904586,67.1323945799906,-0.3019420143632258,0.04163505392278688,1.5824943480148543,0.005361666209794981,19.808041421221056,0.8761891752501789,-0.02337677654497418,-0.06192586846101772
3.7333333333333334,8.448482757710751,67.79319520031424,-0.2931372964397165,0.0379201057111453,1.5838208987615274,0.004579389871515266,19.837212736302178,0.8740761418086739,-0.023490054759083702,-0.06477055231671883
3.7666666666666666,8.447174386589122,68.45496441151427,-0.28367876323936175,0.03416538270005132,1.5850240505839808,0.00382244842266118,19.866312507583586,0.8719040061038851,-0.02146126118932752,-0.06498680050862841
3.8,8.44496993739448,69.11769853888433,-0.273488043509187,0.030451114178968425,1.586101193000045,0.003162956133738352,19.895340415497248,0.8697612561696371,-0.01743004854526233,-0.06274597431656388
3.8333333333333335,8.441922297640605,69.78139398823649,-0.2625632662162666,0.026873311120758935,1.5870547444991414,0.002642337428064903,19.924297813755572,0.8676987219699026,-0.013398835901197084,-0.06050514812449931
3.8666666666666667,8.438071523578904,70.44604721123684,-0.2510002173256671,0.023537962045967854,1.5878928246545763,0.0022658786600178956,19.953187623198122,0.8657228901418156,-0.00936762325713189,-0.05826432193243476
3.9,8.433451659820555,71.11165491297572,-0.23892992776865016,0.020543338555182592,1.5886264344603023,0.0020208212095625803,19.982013098367787,0.8638181051820577,-0.005336410613066694,-0.056023495740370216
3.933333333333333,8.428095660377233,71.7782141789371,-0.22647473853004466,0.01795497272358667,1.5892668663119212,0.0019101277331947746,20.010776326010703,0.8619880024272465,-0.0013051979690015033,-0.053782669548305684
3.966666666666667,8.422026779746158,72.44572218021261,-0.21381069316124177,0.01583140620979149,1.5898286388806828,0.0019338080116291377,20.039479795131896,0.8602325938788374,0.0027260146750637424,-0.05154184335624111
4.0,8.415261808397807,73.11417626494985,-0.20113005984639437,0.01422107008528102,1.590328028181904,0.002089030617634945,20.068125998195697,0.8585495411817352,0.006641605469868054,-0.049396504322525035
4.0,8.415261808397807,73.11417626494985,-0.20113005984639437,0.01422107008528102,1.590328028181904,0.002089030617634945,20.068125998195697,0.8585495411817352,-0.018265961820611482,-0.05785837130679828
4.033333333333333,8.407822405377228,73.78357409459895,-0.18896357420957907,0.012744777387209822,1.590778165051941,0.0014949177912375066,20.096712886618302,0.8566851818595119,-0.017380807763235032,-0.0540031880266006
4.066666666666666,8.399770828352287,74.45391416429042,-0.1775198034298106,0.011045526458261293,1.591175206146469,0.0009303101000859555,20.125239771498656,0.8549493286466285,-0.016495653705858582,-0.050148004746402915
4.1,8.391174652216286,75.12519526006369,-0.16657562609846532,0.009181922631913142,1.5915127072365771,0.000395207544180272,20.153710936373734,0.853341981543085,-0.015610499648482132,-0.04629282146620523
4.133333333333334,8.382095802573524,75.79741628738165,-0.1559640863265477,0.007204096382517942,1.591786066779466,-0.00011038987647953545,20.18213066478052,0.8518631405488816,-0.014725345591105658,-0.042437638186007445
4.166666666666667,8.372591932643164,76.4705762904662,-0.14555781495534748,0.005158210004850479,1.5919921742797332,-0.0005911337967474022,20.21050342087342,0.8505044942417892,-0.013840191533729205,-0.03858245490580976
4.2,8.362716667705602,77.14467445322678,-0.13527630274608032,0.0030754977373807896,1.5921293253110558,-0.0010434607117685434,20.238833184884417,0.8492724098011746,-0.012955037476352757,-0.03472727162561209
4.233333333333333,8.352520377932194,77.81971010347763,-0.12507450700021222,0.0009759157641439642,1.5921969536295073,-0.0014409499180935048,20.267123597169284,0.8482140950644628,-0.012069883418976307,-0.0308720883454144
4.266666666666667,8.342051357028511,78.49568272114671,-0.11487231250100338,-0.0010699252234039963,1.5921952385271574,-0.0017928650922993381,20.295381495145392,0.8473129979311904,-0.008872861581392914,-0.022886118823087574
4.3,8.331350627067387,79.17259194426352,-0.1046396227417398,-0.0029935892636925782,1.592127030622084,-0.0020173464060462927,20.32361438341204,0.8467153834497239,-0.004596017243424199,-0.012970750064903964
4.333333333333333,8.320450979503901,79.85043760434179,-0.09435594144166001,-0.00468936287980675,1.5919981280248372,-0.002099266241860949,20.351832859734174,0.8464482812601968,-0.00031917290545548354,-0.003055381306720357
4.366666666666666,8.30937489580565,80.52921973889079,-0.08406740462506579,-0.006062744156550116,1.5918178736429578,-0.002038624599743319,20.380047941188185,0.8465116913626092,0.003957671432513234,0.006859987451463257
4.4,8.298135392109806,81.20893862086625,-0.07387140931018027,-0.0070343390572400535,1.5915984559910985,-0.0018354214796934046,20.40827064485048,0.846905613756961,0.008234515770482065,0.016775356209647138
4.433333333333334,8.28673740138188,81.88959478752503,-0.06389486540508842,-0.0075371791837505085,1.5913542580094584,-0.0014913661601348377,20.43651196289844,0.8476235672214443,0.012511360108450779,0.026690724967830745
4.466666666666667,8.275176579057192,82.57118901701352,-0.054299568773258894,-0.007516731610885536,1.5911018689771932,-0.0010031146807029786,20.464782822325084,0.8486782313456102,0.0167882044464195,0.03660609372601436
4.5,8.263439637892212,83.25372232100838,-0.045261505646954456,-0.006922257269112117,1.590859524554964,-0.00036680251582002954,20.493094818420655,0.8500842595920579,0.019646223036551093,0.04114157571357071
4.5,8.263439637892212,83.25372232100838,-0.045261505646954456,-0.006922257269112117,1.590859524554964,-0.00036680251582002954,20.493094818420655,0.8500842595920579,-0.020118187081050627,-0.07504139710784834
4.533333333333333,8.251523288701117,83.93719558240976,-0.03750174006254652,-0.006396853868658285,1.590639520215851,-0.0010272196291132565,20.521388793369763,0.8475399161874199,-0.019506839716543142,-0.07761920717043438
4.566666666666666,8.23949240586848,84.62160811355089,-0.031183415090193456,-0.006521165157947596,1.5904258538060623,-0.0016672584969229076,20.549596524755348,0.8449096457806956,-0.018895492352035657,-0.08019701723302042
4.6,8.227419882737115,85.30695848284437,-0.02577303678777007,-0.0071795240213217894,1.5901988481368141,-0.0022869191192489624,20.57771514834401,0.8421934483718853,-0.01828414498752818,-0.08277482729560648
4.633333333333334,8.215369521079989,85.993244920733,-0.020853805254825414,-0.008272362582150812,1.5899423938404353,-0.002886201496091457,20.60574179990234,0.8393913239609886,-0.017672797623020677,-0.0853526373581926
4.666666666666667,8.203397975430244,86.68046537239685,-0.01610683793431531,-0.009714288868155197,1.5896434826493406,-0.0034651056274503586,20.63367361519694,0.8365032725480057,-0.017061450258513192,-0.08793044742077864
4.7,8.191556823596757,87.36861754255666,-0.0112899182193548,-0.01143108844541582,1.5892916850384662,-0.004017901540717962,20.6615077734177,0.8335383029855787,-0.016450102894005707,-0.09050825748336469
4.733333333333333,8.179893241121688,88.05769891807486,-0.0062322192163289936,-0.013362087325301407,1.588878980197579,-0.004565441391375308,20.68924134049332,0.8304636308244862,-0.015838755529498226,-0.09308606754595074
4.766666666666667,8.168451830331865,88.74770679266564,-0.000806378394294274,-0.015449095300471285,1.5883991638961743,-0.005053840318099052,20.716871707424364,0.8273639756277229,-0.012357620622543138,-0.09115190262126052
4.8,8.157272317580317,89.438638289841,0.005126873915234455,-0.017565289659834782,1.587848775174039,-0.00539007963510606,20.74440053339471,0.8243855844527433,-0.007816738397877387,-0.08755156787750923
4.833333333333333,8.146383076296921,90.13049042381624,0.011638418505334723,-0.01955962378875223,1.5872295035101323,-0.005574956211290889,20.771832079845193,0.8215272044358889,-0.0032758561732116357,-0.08395123313375794
4.866666666666666,8.135802336439824,90.82326015233369,0.018701333954895073,-0.021308982341719004,1.5865475096076398,-0.005608470046653512,20.79917034714775,0.8187888355771595,0.0012650260514541168,-0.08035089839000666
4.9,8.125538849115113,91.5169444173516,0.02621452979026559,-0.022710061601216,1.5858127841219323,-0.005490621141193949,20.826419335674316,0.8161704778765551,0.0058059082761199865,-0.07675056364625527
4.933333333333334,8.1155930215386,92.21154018464792,0.03402599403838864,-0.02367699546037143,1.585038396241732,-0.00522799481271723,20.85358299672146,0.8136627661363652,0.010346790500785739,-0.07315022890250399
4.966666666666667,8.105956973150885,92.90704446055602,0.041945920909416415,-0.02413558779701934,1.584240049286859,-0.004799638096634712,20.88066539326343,0.8112954982588025,0.01488767272545149,-0.0695498941587527
5.0,8.096614382867417,93.60345431642806,0.049757530414914625,-0.024022959404708354,1.5834356796592004,-0.004228589401161395,20.907670625406027,0.8090359105634715,0.017630110407385897,-0.06850718673270544
5.0,8.096614382867417,93.60345431642806,0.049757530414914625,-0.024022959404708354,1.5834356796592004,-0.004228589401161395,20.907670625406027,0.8090359105634715,0.0006109608894801551,-0.04953754612095734
5.033333333333333,8.087549091490892,94.30076710846342,0.056971250270716506,-0.023611750654735145,1.5826417615884951,-0.0041922620488052875,20.934611341957183,0.8074182942457682,0.0015686802518863397,-0.04751943294124067
5.066666666666666,8.078774379837123,94.99898105635658,0.06333757817874956,-0.023186015795338525,1.5818617256443679,-0.004124010717702307,20.961499259138403,0.8058679483673887,0.0025263996142925243,-0.045501319761523995
5.1,8.070307043319202,95.69809456137665,0.06894609239458196,-0.022722595900576056,1.5810964455358456,-0.004023835407852451,20.98833661929767,0.8043848729283333,0.003484118976698709,-0.04348320658180733
5.133333333333334,8.062159165015014,96.39810600450295,0.0738630660735041,-0.022201512669590345,1.580347526883435,-0.003891736119255724,21.015125664782953,0.8029690679286016,0.004441838339104919,-0.041465093402090605
5.166666666666667,8.054338642879006,97.09901376452206,0.0781368209056694,-0.021605457312094765,1.5796171788381221,-0.003727710242526898,21.04186865835208,0.8016250419685889,0.005399557701511103,-0.039446980222373924
5.2,8.046849370311794,97.80081622794553,0.0818000138389509,-0.020919534690005567,1.5789081536508736,-0.0035317572309982817,21.068567844795613,0.8003537396026431,0.006357277063917288,-0.03742886704265726
5.233333333333333,8.039691394401375,98.50351182437913,0.08487198847340754,-0.020130974180685695,1.578223682387405,-0.003303890727235796,21.095225605612324,0.7991315886584959,0.007314996426323473,-0.03541075386294058
5.266666666666667,8.032861304740447,99.2070990242699,0.08736326808727173,-0.01922862588343858,1.577567362804489,-0.0030440373223424226,21.121845531128976,0.7980854279711251,0.00827667724607354,-0.026547875882146677
5.3,8.026352217581763,99.91157642690999,0.08927617520392395,-0.018202715102894427,1.5769431397792528,-0.0027521152959083368,21.14843536278103,0.7973564573405474,0.009238644339971663,-0.017190361952515647
5.333333333333333,8.020153691523136,100.6169429602641,0.09060479714439053,-0.017044854625641245,1.576355301352922,-0.002428127699677649,21.175006094030913,0.7969394038409574,0.010200611433869786,-0.007832848022884613
5.366666666666666,8.014251993907719,101.32319788209432,0.09133891166509352,-0.015747811088890007,1.575808370978188,-0.0020720745336503536,21.201568122116328,0.7968342674723551,0.011162578527767909,0.001524665906746419
5.4,8.008630149737995,102.03034078310303,0.09146496456245523,-0.014305397573511677,1.575307079191783,-0.0016842541826030566,21.228131829810927,0.7970377206150426,0.012124545621666058,0.010882179836377697
5.433333333333334,8.003267748674803,102.73837159784625,0.09096507190936644,-0.012712529198342986,1.5748563871728005,-0.0012658135128481283,21.254707597372104,0.7975369732903379,0.01308651271556418,0.02023969376600873
5.466666666666667,7.998141240546379,103.4472905739756,0.08982057087969257,-0.010965057576130845,1.5744613342826292,-0.00081297806633662,21.28130560667978,0.7983741186676557,0.014048479809462304,0.02959720769563976
5.5,7.993223867463904,104.15709827858396,0.0880066563302697,-0.009065218589168363,1.574127044144195,-0.00034243459978127344,21.30793386962608,0.7993630642091576,0.014021488153788435,0.027925745372205206
5.5,7.993223867463904,104.15709827858396,0.0880066563302697,-0.009065218589168363,1.574127044144195,-0.00034243459978127344,21.30793386962608,0.7993630642091576,-0.019142419988974754,-0.06630940653157355
5.533333333333333,7.9885015487553765,104.86779496446285,0.08509077730276367,-0.0075571776615664,1.5738525114940025,-0.0009690866817361428,21.33454141972994,0.7970585377046803,-0.018456704928317514,-0.07196218373706471
5.566666666666666,7.984016502767438,105.57937859993184,0.08115200722341501,-0.006873155242366479,1.5736140824075617,-0.00157288159500244,21.36106901185187,0.7945655852933532,-0.017770989867660278,-0.07761496094255588
5.6,7.979815539254097,106.29184641190123,0.0768030595304045,-0.006869438841225947,1.5733867495502945,-0.002153819339580155,21.38751036512831,0.7918842069751766,-0.017085274807003042,-0.08326773814804703
5.633333333333334,7.975936696617004,107.00519541951132,0.07251508796373568,-0.007421876986207528,1.5731499426380346,-0.0027118999154693256,21.413859198695697,0.78901440275015,-0.016399559746345785,-0.08892051535353834
5.666666666666667,7.972411404957048,107.71942242816438,0.0686401253781024,-0.008423603745637142,1.5728869693183407,-0.0032471233226698893,21.440109231690467,0.785956172618274,-0.015713844685688545,-0.0945732925590295
5.7,7.96926672301727,108.43452401808105,0.0654348637206931,-0.00978302544122003,1.572584407639612,-0.0037605301515351353,21.46625416222311,0.7827079180846879,-0.015028129625031311,-0.10022606976452067
5.733333333333333,7.966526835141686,109.15049652890606,0.06307735475646775,-0.011422056019830982,1.572231614611109,-0.00424535585812955,21.49228765115983,0.7792800304514819,-0.014342414564374073,-0.10587884697001182
5.766666666666667,7.964212689844333,109.86733607996126,0.061700906845870235,-0.013243638583629055,1.5718208889320326,-0.0046508423527788206,21.518205024178577,0.7757504813673499,-0.010183053574504629,-0.10619560972307876
5.8,7.962340304526643,110.58503862772716,0.06140723482760741,-0.015113071641351065,1.5713481786303958,-0.0049150550627564665,21.544004415045396,0.7722144111493846,-0.0056408352707252125,-0.10592424916079579
5.833333333333333,7.960916392349299,111.30360006849583,0.06222224900689948,-0.016878112612102328,1.5708145209071187,-0.005027379266717648,21.569686098863908,0.7686881255200628,-0.0010986169669457944,-0.10565288859851285
5.866666666666666,7.9599388671349285,112.02301628397855,0.0640777683019765,-0.01840871520601897,1.5702255885448224,-0.004988296193886182,21.595250390583978,0.7651708852428172,0.003443601336833621,-0.1053815280362299
5.9,7.959397668944784,112.74328315778264,0.06683069731157835,-0.019595121134926,1.5695910329151108,-0.004797805844262058,21.62069759171734,0.7616626903176474,0.007985819640613158,-0.10511016747394694
5.933333333333334,7.959274537338045,113.46439660638744,0.07027388550702422,-0.02034552179788718,1.5689240649048937,-0.00445590821784532,21.646028003775733,0.7581635407445539,0.01252803794439257,-0.10483880691166399
5.966666666666667,7.959544346535756,114.18635259418768,0.07416861082882878,-0.020581705296430667,1.5682404628205258,-0.003962603314635937,21.671241928270888,0.7546734365235366,0.017070256248171985,-0.10456744634938103
6.0,7.960174858834397,114.90914714217092,0.07823825237514025,-0.020248548323665228,1.5675583664773747,-0.003356229664194072,21.696339195284846,0.7511406179341503,0.018757321138525164,-0.10815074438255275
6.0,7.960174858834397,114.90914714217092,0.07823825237514025,-0.020248548323665228,1.5675583664773747,-0.003356229664194072,21.696339195284846,0.7511406179341503,0.0023413161503134453,-0.04755607026107145
6.033333333333333,7.961136656626577,115.63277662262091,0.0819481377328144,-0.019627917596436745,1.5668937009333639,-0.003250113283271801,21.721349710247367,0.7494577119295365,0.004025666705022911,-0.05341829001575796
6.066666666666666,7.962428449753519,116.35723864481567,0.08504820276085179,-0.018963888314013827,1.566250323338635,-0.0030878518838592067,21.746300871554315,0.7475793985997664,0.0057100172597323775,-0.05928050977044448
6.1,7.964051007756451,117.0825309584618,0.0875988267688693,-0.018213380659346315,1.5656304036578865,-0.0028694454659563017,21.77118616562818,0.7455056779448402,0.0073943678144418445,-0.065142729525131
6.133333333333334,7.965999330926611,117.8086511128618,0.08962639141946825,-0.017339560572703267,1.5650374686479422,-0.0025948940295630798,21.795999078891466,0.7432365499647577,0.009078718369151355,-0.07100494927981767
6.166666666666667,7.968263208961253,118.53559646369591,0.0911320923277557,-0.01631083697255583,1.5644761586161808,-0.0022644486276380627,21.8207331058188,0.7407741329394335,0.010763068923860822,-0.07686716903450419
6.2,7.970827371223818,119.26336417762847,0.09209610548249585,-0.015100207985333049,1.5639521060225687,-0.0018782169595421803,21.845381717643118,0.7381193355910527,0.012447419478570289,-0.0827293887891907
6.233333333333333,7.973671667542367,119.99195125198315,0.09248180413705369,-0.013685278214492343,1.5634717606771735,-0.0014355076623662204,21.869938596769565,0.7352663244884029,0.014102153478377864,-0.08834171643444183
6.266666666666667,7.976771371435516,120.72135451641694,0.09223975499213263,-0.012049987501752105,1.5630422031578084,-0.0009460279226507188,21.89439834435232,0.7322970048135464,0.015242099421229574,-0.0896104776557455
6.3,7.98009753380167,121.45157068939257,0.09130673314111637,-0.010189755217936048,1.5626709185693108,-0.00041895884289553905,21.918758225958292,0.7292888428713332,0.016382045364081284,-0.09087923887704917
6.333333333333333,7.983617795024271,122.18259648111254,0.08961943122777369,-0.00810577026436332,1.5623653720361539,0.0001461084349546986,21.94301713063218,0.7262383888884099,0.017521991306932994,-0.09214800009835283
6.366666666666666,7.987296111401958,122.91442858882496,0.08711982601574633,-0.005798479287159792,1.5621330375898805,0.0007479198997430107,21.967173644461354,0.7231449515701893,0.018661937249784703,-0.09341676131965651
6.4,7.991092404637071,123.6470637004523,0.0837515534014222,-0.003269080979907512,1.5619814817024689,0.0013823970222884997,21.991226348235372,0.7200062825593657,0.019801883192636444,-0.09468552254096022
6.433333333333334,7.994963612908744,124.3804984753885,0.07947372906107424,-0.0005153678948212857,1.5619179246265777,0.0020633482712898357,22.0151738557596,0.7168299940048541,0.02094182913548815,-0.09595428376226389
6.466666666666667,7.998862564580574,125.11472954952394,0.07424058686872653,0.0024565899386773567,1.561949549979602,0.0027803890651630176,22.039014627770953,0.7136103612326766,0.021820363908292187,-0.0973671522555462
6.5,8.002737698402713,125.84975353784178,0.06799716287464767,0.005630378578714838,1.5620835943346176,0.003491032564595556,22.062746941964296,0.7103239626633067,0.020557710240276115,-0.09996038662585863
6.5,8.002737698402713,125.84975353784178,0.06799716287464767,0.005630378578714838,1.5620835943346176,0.003491032564595556,22.062746941964296,0.7103239626633067,0.013182478019155909,-0.03486752737738752
6.533333333333333,8.006538786859045,126.58556737465248,0.06059214783758607,0.008844192258856454,1.5623251253799846,0.0039300748859997835,22.086405781126796,0.7092287247548938,0.013160061265097913,-0.030846747127381238
6.566666666666666,8.010229879210906,127.32216948403368,0.052031795073963105,0.011959681161257093,1.5626721150236877,0.004368369982268747,22.110030346125825,0.7082675128548146,0.013137644511039919,-0.026825966877374954
6.6,8.013774651512541,128.05955884288178,0.04247396855376467,0.014987115409042375,1.5631214588492979,0.004805917853402443,22.13362510449499,0.7074403269630688,0.013115227756981922,-0.022805186627368672
6.633333333333334,8.017133188006943,128.7977346102069,0.03205578586220871,0.017935824914046654,1.5636703817966173,0.005242718499400884,22.157194523767902,0.7067471670796567,0.013092811002923928,-0.018784406377362284
6.666666666666667,8.020262645904356,129.53669611255816,0.02089683108382261,0.02081427125620544,1.56431640097329,0.0056786633071435446,22.18074307119114,0.7061880681818025,0.01307039424886593,-0.014763626127356
6.7,8.023117324521863,130.27644283236904,0.009100475971199585,0.023631725240836097,1.5650573866298843,0.006112640326627143,22.204275192594878,0.705763388356306,0.013047977494807935,-0.010742845877349718
6.733333333333333,8.025649617856434,131.0169743876443,-0.0032498862626853357,0.026385894835683873,1.5658912549096384,0.0065310541745811765,22.227795456292327,0.705477505792182,0.012418805801427757,-0.006526669311032881
6.766666666666667,8.027812215432387,131.75829051711202,-0.016097186808417756,0.029043898983869228,1.5668153288220197,0.006880262102115295,22.251308784366476,0.7053476953311345,0.00855173804757228,-0.0012677769433084851
6.8,8.029560354888817,132.50039107682522,-0.029408624992610856,0.03152792136919697,1.5678255155819163,0.007100874910003955,22.274820643739403,0.705393082372901,0.004684670293716801,0.003991115424415911
6.833333333333333,8.03085796320234,133.2432760519221,-0.043113925007538065,0.03373580919052242,1.5689141204740598,0.007192579457230237,22.29833693764047,0.7056137677598436,0.000817602539861322,0.009250007792140306
6.866666666666666,8.031676620043285,133.98694558681797,-0.05708406084431896,0.03558566476916165,1.5700705734964673,0.0071569997301017185,22.32186342186117,0.7059961595385804,-0.003049465213994156,0.014508900159864701
6.9,8.03199549387022,134.73139999849806,-0.07114548027604697,0.037008883447471705,1.5712817425241985,0.006994261146961345,22.345405727731464,0.7065392042761143,-0.0069165329678497365,0.01976779252758924
6.933333333333334,8.031801307673536,135.47663976574225,-0.08509489327768031,0.03794399534505267,1.5725323626503807,0.006690808231774742,22.368970497339173,0.7073567592074425,-0.010783600721705216,0.025026684895313633
6.966666666666667,8.031088611470068,136.2226656381331,-0.0987081296663885,0.03834037027480541,1.5738053591225083,0.006261033559092936,22.39256404955802,0.7083279360112166,-0.01429296365880246,0.027281088060441466
7.0,8.029859623672182,136.96947859610026,-0.11173442065420924,0.03816826608106062,1.5750820775391718,0.005738622099231756,22.416189337526838,0.7091698027143063,-0.017026748358614445,0.0230211354480585
7.0,8.029859623672182,136.96947859610026,-0.11173442065420924,0.03816826608106062,1.5750820775391718,0.005738622099231756,22.416189337526838,0.7091698027143063,-0.009714894358446673,-0.21827804669391035
7.033333333333333,8.028118889196282,137.71707803528844,-0.12382022068637577,0.03755217187428539,1.5763450074829641,0.0053649680671244235,22.439708770361257,0.7020473171140589,-0.012704347567993303,-0.20907108932093804
7.066666666666666,8.02586368182014,138.46545740246665,-0.13476004790140766,0.03658415837662656,1.577581643227136,0.004891665594698877,22.46299590198532,0.6952317300929105,-0.015693800777539933,-0.19986413194796573
7.1,8.02309651731963,139.21460894931755,-0.1444830693004854,0.03522681884443995,1.5787796275296373,0.004318714681955104,22.486060962351665,0.6887230416508611,-0.018683253987086562,-0.19065717457499343
7.133333333333334,8.01982889731003,139.96452527794136,-0.1528976567953741,0.033448258010858295,1.5799254186658893,0.0036461153288930874,22.508914181412926,0.6825212517879108,-0.02167270719663327,-0.18145021720202087
7.166666666666667,8.01608120469327,140.7151993610177,-0.15989884203103333,0.0312210579242987,1.581004522007424,0.00287382070092941,22.531565764799875,0.6766253425635134,-0.0246621604061799,-0.17224325982904856
7.2,8.011882885373309,141.46662453697365,-0.16537137399352123,0.028521099358863863,1.5820015670224041,0.00200190523145704,22.554025298178797,0.6710369317729628,-0.02765161361572653,-0.16303630245607625
7.233333333333333,8.007272499335091,142.21879456474693,-0.16918851800272164,0.025332236458705155,1.5829004700091853,0.0010368082250740806,22.576305647145915,0.6658959764470936,-0.030387815924947225,-0.14832498610678493
7.266666666666667,8.002297125378824,142.97170386303156,-0.1712175382449323,0.021650598292976317,1.5836848985614225,-6.226490448850604e-6,22.59842750346074,0.6615337982124618,-0.03221853903292419,-0.11393325573795182
7.3,7.997012005931403,143.72534766895743,-0.17132145803655086,0.017486821792794312,1.5843384948318218,-0.001110736836282413,22.620421692374624,0.6583081971450252,-0.03404926214090115,-0.07954152536911871
7.333333333333333,7.9914792164146995,144.47972253591035,-0.1693765411341352,0.012860739971311711,1.584845549576566,-0.0022762242927787334,22.642327478048767,0.6562300084722018,-0.035879985248878116,-0.04514979500028562
7.366666666666666,7.985768199323206,145.23482634691044,-0.1652811353423101,0.007788606426811805,1.5851909256434573,-0.003502734415725788,22.66418309720936,0.6552981757682171,-0.037710708356855076,-0.01075806463145252
7.4,7.979956260463073,145.99065832918083,-0.15895029568792318,0.00228431293794303,1.5853599497391062,-0.004789682141694513,22.68602732125183,0.6554984328353327,-0.03954143146483209,0.023633665737381515
7.433333333333334,7.974128424597198,146.7472190757253,-0.15031608113270836,-0.0036386265610025663,1.5853384428294788,-0.006136116534319505,22.707898153633195,0.6568075920232038,-0.04137215457280905,0.058025396106214606
7.466666666666667,7.968377314010604,147.50451022458176,-0.13931929453912645,-0.009958971395206597,1.585112909803511,-0.007531847707692904,22.72982569215559,0.6589771829608354,-0.04250789212982565,0.07547058563592993
7.5,7.962803282136811,148.26253436496467,-0.12590581333565837,-0.016646184565359375,1.5846705469510591,-0.00895418724859739,22.75183076517819,0.661453970950568,-0.04274868865310484,0.07109351604691103
7.5,7.962803282136811,148.26253436496467,-0.12590581333565837,-0.016646184565359375,1.5846705469510591,-0.00895418724859739,22.75183076517819,0.661453970950568,-0.013414532234977631,-0.19236020595337144
7.533333333333333,7.957499760601181,149.02129283284424,-0.10969057173774642,-0.02319485703970186,1.584004893693798,-0.009446862222523254,22.7737704258238,0.6548675196360855,-0.016145966200574256,-0.202826872915585
7.566666666666666,7.952516070701482,149.78077942813624,-0.09081185314730021,-0.02923704901281559,1.5831298440892745,-0.010030584995302334,22.795484723277276,0.6479321794228624,-0.018877400166170885,-0.21329353987779853
7.6,7.9479060276786795,150.540986138128,-0.0698723308079499,-0.03492501513301101,1.5820596863807925,-0.010705355566934638,22.81696202790867,0.6406479503108989,-0.02160883413176751,-0.22376020684001208
7.633333333333334,7.943739810972272,151.30190484061495,-0.047321088670485636,-0.04039095968397072,1.5808039706713681,-0.011471173937420177,22.838190710088014,0.633014832300195,-0.024340268097364205,-0.23422687380222584
7.666666666666667,7.940101459701354,152.06352719016417,-0.023480583072183935,-0.04574925190903688,1.5793681543273426,-0.012328040106758923,22.859159140185362,0.6250328253907506,-0.027071702062960834,-0.2446935407644394
7.7,7.937087341402312,152.8258444859116,0.0014336272447378687,-0.05109829188747093,1.5777541162195279,-0.013275954074950892,22.879855688570746,0.6167019295825658,-0.029803136028557463,-0.25516020772665293
7.733333333333333,7.934803955726077,153.58884759594488,0.027287011936710154,-0.056522922469620346,1.575960812869711,-0.014314215258939753,22.9002685666585,0.6080461565770285,-0.03241245791166713,-0.2614416195159785
7.766666666666667,7.933367695559931,154.3525268098874,0.05403129936392268,-0.06208262878160013,1.5739844855844252,-0.015417140310739225,22.920399468906414,0.5999457744264678,-0.03365249962535166,-0.22079248360269144
7.8,7.932901073351746,155.1168727633107,0.08167702691427134,-0.06780088323637366,1.5718201307877655,-0.016559585612612077,22.940281277181622,0.5932625525320495,-0.03489254133903619,-0.18014334768940435
7.833333333333333,7.933530158643447,155.88187721520256,0.11025274208086246,-0.07368218120200354,1.5694625473669308,-0.017743334513221284,22.9599641427727,0.5879353686111567,-0.03613258305272071,-0.13949421177611723
7.866666666666666,7.935385394044989,156.6475328853427,0.13979493222882844,-0.07973287160841913,1.5669061025309179,-0.0189684213102067,22.979492019226516,0.5839630471505075,-0.037372624766405245,-0.09884507586283017
7.9,7.938600647751676,157.41383342640881,0.17034220343181317,-0.08595548866593339,1.564145108179117,-0.020234843919200628,22.99891006832862,0.5813457063892381,-0.038612666480089805,-0.05819593994954202
7.933333333333334,7.943313383113947,158.18077335322045,0.20193454982147319,-0.09235137314475984,1.561173789226606,-0.021542543710079763,23.01826396766568,0.5800828343722256,-0.03985270819377433,-0.01754680403625492
7.966666666666667,7.949664323698096,158.94834793600944,0.23461900851866238,-0.09891094477435139,1.5579864639397145,-0.022876664835349562,23.037596828712108,0.5800447106278632,-0.040505733471210954,0.01797653552116952
8.0,7.957795348904974,159.71655285744578,0.2684538607601,-0.10559488647541133,1.55457835194903,-0.024186864018813505,23.056941980184813,0.5807917403411916,-0.03816106945006906,0.02732421127456872
8.0,7.957795348904974,159.71655285744578,0.2684538607601,-0.10559488647541133,1.55457835194903,-0.024186864018813505,23.056941980184813,0.5807917403411916,-0.030733396321428103,-0.2956266947342823
8.033333333333333,7.967844575201041,160.48538196359434,0.3035868909465872,-0.11223251138864906,1.550947379198823,-0.025176641976397924,23.076135460907874,0.5707568959720442,-0.028653281133636382,-0.30646396741456944
8.066666666666666,7.979934154125833,161.25482055193325,0.340020224251427,-0.11866549567713193,1.547098459414276,-0.02609708276105592,23.094988426111588,0.5603608091802204,-0.026573165945844662,-0.3173012400948565
8.1,7.994181081547275,162.0248508562193,0.37759128474259823,-0.1248549265666619,1.5430390578506945,-0.026948186372787508,23.113488834381858,0.5496034799657206,-0.024493050758052942,-0.3281385127751436
8.133333333333333,8.010700167633539,162.79545394296002,0.4161248016621705,-0.13076890507929154,1.538777842978479,-0.02772995281159274,23.131624644304605,0.5384849083285443,-0.022412935570261226,-0.3389757854554307
8.166666666666666,8.029603723114167,163.56660967760658,0.45543713611166375,-0.13638164473687336,1.5343244786299632,-0.028442382077471594,23.149383814465732,0.527005094268692,-0.020332820382469505,-0.34981305813571784
8.2,8.051001372575053,164.33829669068572,0.49534275571872854,-0.141672863598987,1.5296893636453288,-0.029086491777035976,23.166754236887066,0.5151579651574354,-0.018252705194677785,-0.3606503308160049
8.233333333333333,8.074998267263336,165.11049262739144,0.5356292777069137,-0.1466388193291404,1.5248841264994228,-0.0296746770195145,23.183721742556376,0.5028695524341263,-0.01617259000688607,-0.371487603496292
8.266666666666667,8.101701473219926,165.88317294169178,0.5761901174955602,-0.15121879225611995,1.5199189842877308,-0.030096505677819407,23.200283702516113,0.4907988664664281,-0.008289750057650556,-0.34769676677276984
8.3,8.131204705537293,166.65631331614492,0.6169018457276949,-0.1552965435479507,1.5148081783506604,-0.03025411345623506,23.216454029232022,0.47952991833156583,-0.00017151031213231104,-0.32250116759118963
8.333333333333334,8.163583032076446,167.4298905256379,0.6575630969191402,-0.15871768602869457,1.5095718855465359,-0.030120838996934275,23.23226120316205,0.4692218112876896,0.007946729433385931,-0.29730556840960937
8.366666666666667,8.198894423507626,168.2038822967973,0.6978927182692536,-0.16131899225116406,1.5042354533154956,-0.029720137195969016,23.247741318196237,0.45973457683035834,0.01606496917890417,-0.27210996922802916
8.4,8.237183036683545,168.9782672244318,0.7375196107024311,-0.16300692824558682,1.4988273370198775,-0.029049334227580235,23.262919297737156,0.45108417117578375,0.024183208924422418,-0.24691437004644895
8.433333333333334,8.278476568119963,169.75302530055956,0.7760198572795862,-0.1636922290232922,1.493379510240138,-0.028107923267674223,23.277822927978022,0.4432736188272616,0.03230144866994066,-0.22171877086486871
8.466666666666667,8.322787698863888,170.5281377845773,0.8129371382973795,-0.16329780123366067,1.487926585707412,-0.026892874425077144,23.292480301436626,0.4363207159628908,0.04041968841545891,-0.19652317168328848
8.5,8.37011332171835,171.3035874283922,0.8477629191252316,-0.16178148196093514,1.4825055596970458,-0.02550701501864433,23.306914228552223,0.4296215025145491,0.042042499039896625,-0.20947871616778
8.5,8.37011332171835,171.3035874283922,0.8477629191252316,-0.16178148196093514,1.4825055596970458,-0.02550701501864433,23.306914228552223,0.4296215025145491,0.00117727007283193,0.2121060073577407
8.533333333333333,8.420456397857784,172.07935859403196,0.879503073623022,-0.1597410627005087,1.4771468617899122,-0.025413339625704877,23.321349885858407,0.4364310524048159,0.004443253503535135,0.19646698605826796
8.566666666666666,8.47387370286666,172.85543978479987,0.9077945605744572,-0.15767107031642064,1.4718564883368326,-0.025210798118408657,23.336003839815767,0.4427193015851002,0.007709236934238341,0.1808279647587952
8.6,8.530423243529931,173.63182028780597,0.9329236220872075,-0.15550591602011768,1.4666365179354437,-0.024899390496755654,23.35085871373397,0.4484862500554022,0.010975220364941545,0.1651889434593224
8.633333333333333,8.590148838141658,174.40848912677563,0.9551039708911926,-0.15318926705904018,1.461491086300322,-0.024479116760745868,23.365897130922683,0.4537318978157217,0.01424120379564475,0.1495499221598496
8.666666666666666,8.653081029747348,175.1854352934815,0.9744880489027132,-0.1506723454968327,1.4564261226304465,-0.023949976910379357,23.38110171469157,0.45845624486605885,0.017507187226347955,0.13391090086037685
8.7,8.719238737854296,175.96264778139306,0.9911840494524266,-0.14791207048734123,1.4514489961156163,-0.023311970945656086,23.396455088350308,0.46265929120641375,0.020773170657051157,0.11827187956090407
8.733333333333333,8.788629851789985,176.7401154492534,1.0052651993868482,-0.1448695183892548,1.446568261603055,-0.022565388313962303,23.41194044320862,0.46632525167621336,0.024039154087754366,0.1026328582614313
8.766666666666667,8.861250221821509,177.51782787319993,1.0167548867887963,-0.14151767123832762,1.4417939897539627,-0.021719587834256343,23.427530676813532,0.4689437383189091,0.026676590555647584,0.05271570834633383
8.8,8.937085305132594,178.29577456787644,1.0256433887858585,-0.13784318694923292,1.437137147376835,-0.02078577584723225,23.44318136794557,0.4699036076395084,0.029227842070642558,-0.001901581852574552
8.833333333333334,9.016112710321545,179.0739436866056,1.0319256137146748,-0.13383865189572633,1.432608498801948,-0.01976875981839174,23.45883587246597,0.46894268205935025,0.03177909358563753,-0.056518872051482934
8.866666666666667,9.09830193780469,179.85232208633602,1.0355982907104253,-0.12950256249844924,1.4282186923925175,-0.018670605530581648,23.474426859796388,0.4661664382460833,0.03433034510063251,-0.11113616225039133
8.9,9.183611987522104,180.63089631219995,1.0366378034763841,-0.12483122284590947,1.4239790704800754,-0.017496212509259396,23.48989430105408,0.4616838583788159,0.036881596615627475,-0.16575345244929968
8.933333333333334,9.271993774634877,181.4096523122383,1.0350375520601913,-0.11980849240807342,1.4199008137800837,-0.01621025777316064,23.505176409684452,0.4550995121624759,0.03943284813062245,-0.22037074264820808
8.966666666666667,9.363387738039616,182.18857562010476,1.0307784318407578,-0.11441921853224521,1.4159957843702746,-0.01482144896869694,23.520210250202197,0.4465057262710618,0.041984099645617425,-0.2749880328471164
9.0,9.457723218282691,182.96765148376537,1.0238201729799685,-0.10865184269160708,1.4122767402316905,-0.013395098156913646,23.534934426169407,0.436595000730793,0.04260676727163957,-0.3091566590121049
9.0,9.457723218282691,182.96765148376537,1.0238201729799685,-0.10865184269160708,1.4122767402316905,-0.013395098156913646,23.534934426169407,0.436595000730793,0.01946269001852993,0.132830098842698
9.033333333333333,9.554930380015042,183.74686648003177,1.0138510415973945,-0.10280433386004915,1.4087530055622557,-0.0127108545142126,23.549558874224385,0.440796488505771,0.021591928543533097,0.11925916765598253
9.066666666666666,9.654966607677753,184.52621385024884,1.0008825114767763,-0.0971167041333176,1.4054213417437755,-0.011955636254011446,23.56431583246565,0.44454561190785846,0.02372116706853626,0.10568823646926703
9.1,9.757785861760462,185.30569026358395,0.9852749533709954,-0.09152168728629771,1.402277531508387,-0.011129443376310192,23.579190222080765,0.4478423709370553,0.025850405593539426,0.09211730528255155
9.133333333333333,9.863330136479744,186.08529457139502,0.9673190207851354,-0.08595773572346217,1.3993195202427744,-0.010232275881108819,23.594166964257308,0.45068676559336174,0.027979644118542594,0.07854637409583608
9.166666666666666,9.97152993431453,186.86502786708058,0.9472418797053783,-0.08036855501998555,1.396547285659857,-0.00926413376840736,23.609230980182847,0.45307879587677774,0.030108882643545762,0.06497544290912058
9.2,10.082305934747305,187.64489325464078,0.925223200805529,-0.07470199747727689,1.3939625123551858,-0.008225017038205815,23.62436719104495,0.45501846178730315,0.032238121168548926,0.05140451172240511
9.233333333333333,10.195570735105587,188.4248954025879,0.9014172501693191,-0.06891001375519122,1.3915678507732994,-0.007128087493995137,23.63955987190578,0.45641725414055495,0.03357994074844731,0.03253842408949538
9.266666666666667,10.311224430601383,189.20504183397253,0.8758678039945789,-0.06298630600126512,1.3893684949715521,-0.006017736070580608,23.654785227080808,0.45697665720224967,0.032984348358510045,0.000643821528430101
9.3,10.429161452630048,189.9853411148525,0.8485849450213636,-0.05695317735909168,1.3873696904565573,-0.004923476427439075,23.670012456355437,0.4564982004565319,0.032388755968572824,-0.03125078103263347
9.333333333333334,10.549277719283552,190.76580089464542,0.8196457726475403,-0.05083960425443337,1.3855739236430678,-0.0038545981654830846,23.685206472966474,0.4549194141210062,0.0317931635786356,-0.06314538359369705
9.366666666666667,10.67146790744476,191.5464286196689,0.789162432604984,-0.04467909246242993,1.3839819486001665,-0.00280451271379404,23.700331022700986,0.4522477810092764,0.03119757118869837,-0.09503998615476061
9.4,10.795618106427634,192.3272335918966,0.7572011422300422,-0.03849561614043127,1.3825956931713523,-0.0017738837284661238,23.715348542873375,0.44850308004931716,0.030601978798761146,-0.1269345887158242
9.433333333333334,10.921613523316099,193.1082248498817,0.7238645954140981,-0.03230914083894068,1.3814156054048177,-0.0007646966388069661,23.730220459849395,0.44380786745217965,0.030006386408823922,-0.1588291912768878
9.466666666666667,11.049336315838039,193.88941159504515,0.6892573323501823,-0.026140866517503088,1.3804414990310465,0.0002218953505482043,23.744921574075278,0.4382439015990949,0.029156899161104234,-0.17272349108098078
9.5,11.178666434744933,194.6708036977185,0.6534916756342467,-0.020010709309304407,1.3796724417884072,0.0011765438433678382,23.7594336077542,0.4324739527561855,0.028122010408074133,-0.17347343949358213
9.5,11.178666434744933,194.6708036977185,0.6534916756342467,-0.020010709309304407,1.3796724417884072,0.0011765438433678382,23.7594336077542,0.4324739527561855,0.02858152657190602,0.08228160498749401
9.533333333333333,11.309481711980911,195.45241359867987,0.6166913417461252,-0.01390838710994816,1.3791071177859457,0.002145157707281484,23.7738899433575,0.4347509387012686,0.029535305262912877,0.05433755171749348
9.566666666666666,11.441655443114263,196.23426126850893,0.5789835306410962,-0.0077908589441803705,1.3787453858620449,0.003145564194228689,23.78840665401826,0.43609645620401843,0.030489083953919742,0.026393498447492947
9.6,11.575055237212718,197.01636912454873,0.5404661986241309,-0.0016325757916687295,1.3785881756066583,0.004177763304209473,23.802952690788405,0.436510505264435,0.0314428626449266,-0.0015505548225075855
9.633333333333333,11.709543155463878,197.79876029135872,0.5012102379655204,0.004589458121115237,1.3786372506452362,0.005241755037223801,23.81749700471986,0.43599308588251806,0.032396641335933465,-0.029494608092508118
9.666666666666666,11.844976206948711,198.5814584035373,0.4612647850120114,0.010895943699489664,1.3788950850023178,0.006337539393271679,23.832008546864547,0.43454419805826755,0.033350420026940324,-0.05743866136250865
9.7,11.981206698850459,199.36448747295674,0.42066438778729753,0.0173095807356401,1.3793647625176355,0.007473848299863741,23.846456879950416,0.4322050519276691,0.03430419871794719,-0.08538271463250918
9.733333333333333,12.118081056017559,200.1478721041555,0.3794104641440542,0.023843128214560007,1.3800503900772665,0.008619750832477995,23.86081064999293,0.42882966968637715,0.03447482713804127,-0.11702282803609441
9.766666666666667,12.255444332090347,200.93163624168972,0.33746900142703934,0.03045702585684329,1.3809553275302648,0.009706331925255962,23.875030044117977,0.4240928082271827,0.031244887861219893,-0.16471184439348646
9.8,12.39314377305713,201.71580218940332,0.2947997389237467,0.037061829177239755,1.3820808052441695,0.010694209294944546,23.889066301510894,0.41780860374781514,0.028014948584398673,-0.21240086075087594
9.833333333333334,12.531031552758947,202.50038985243702,0.2514090520693016,0.04355339167319112,1.3834249050749803,0.01157420859314416,23.902866423191632,0.4099337581168297,0.024785009307577464,-0.2600898771082655
9.866666666666667,12.66896668829128,203.2854162420463,0.20738528687679791,0.049843833933061965,1.3849821612360944,0.012346543248783036,23.916377556120032,0.40046927860726417,0.021555070030756247,-0.30777889346565496
9.9,12.806812850057506,204.07089586128137,0.16285861407530042,0.05585601640706182,1.3867446433644592,0.013011213261861186,23.929546712500134,0.38941516521911895,0.018325130753935034,-0.3554679098230445
9.933333333333334,12.944438700949403,204.85684061984534,0.11799963657275062,0.061523884098493034,1.3887020310180007,0.013567633083428733,23.942320122796996,0.3767294564992243,0.015095191477113818,-0.40315692618043397
9.966666666666667,13.08171908230015,205.64325951817617,0.07301820125225744,0.06679368854536363,1.3908418141286332,0.014020013337514644,23.954647096975464,0.36271389306726665,0.012050854270221456,-0.4375453763487121
10.0,13.218533729705047,206.43015926713554,0.028142958109299704,0.07162639087463879,1.3931500634975995,0.014376328945316017,23.966492880261768,0.3479399716057754,0.009316673434447751,-0.4497074831113391
10.0,13.218533729705047,206.43015926713554,0.028142958109299704,0.07162639087463879,1.3931500634975995,0.014376328945316017,23.966492880261768,0.3479399716057754,0.01587610463776863,0.005562139887151318
10.033333333333333,13.354764530798032,207.2175480030411,-0.016295683215907575,0.0761167087543998,1.3956130673156513,0.014907140374631995,23.978091665955912,0.34791806692996874,0.01597258112119017,-0.00687642043555065
10.066666666666666,13.490285386372948,208.00544599366577,-0.060051781782168266,0.08040077446924748,1.3982222199634402,0.015441167686728681,23.989682811182906,0.3474815435767386,0.016069057604611706,-0.019314980758252616
10.1,13.624967805090241,208.79387590522848,-0.10303984056800317,0.08450948397229473,1.400971170869501,0.015978410881606096,24.001252495320166,0.3466304015460852,0.01616553408803324,-0.03175354108095458
10.133333333333333,13.758683757637183,209.58285933563968,-0.14520510334950065,0.08847020749506013,1.403854544207679,0.016518725548304244,24.012786897594086,0.34536461051028694,0.016262010571454776,-0.04419210140365656
10.166666666666666,13.89130592145997,210.37241669557847,-0.18652220336795194,0.09230442764062903,1.4068678966886918,0.017051961184771505,24.02427218065126,0.34368203876411746,0.01635848705487631,-0.05663066172635853
10.2,14.022708840321915,211.1625669509557,-0.22697181218734946,0.09603943822058413,1.410007228045197,0.017613577022939163,24.035694556422964,0.34159013309490305,0.016454963538297847,-0.06906922204906048
10.233333333333333,14.152767596945697,211.95332776782493,-0.26656236832205216,0.09969606511056972,1.4132695392901549,0.01817028004171146,24.047040219818808,0.3390819016408903,0.015195672321222521,-0.08179250691821707
10.266666666666667,14.281358805127416,212.74471532463292,-0.30535731514584685,0.10325022977256626,1.416652417291186,0.018622646920569128,24.058295075305505,0.3361364645272806,0.01192024220298723,-0.09493920077846621
10.3,14.408369001108746,213.53674293819952,-0.34342797215818704,0.10660516061800462,1.4201506626298737,0.018965397825364754,24.069444445549713,0.33275271293699415,0.008644812084752108,-0.10808589463871462
10.333333333333334,14.53369470008041,214.32942109206192,-0.38076981680641253,0.10968751057588579,1.4237563949195033,0.019201187089680345,24.08047385140944,0.3289486773150771,0.005369381966516991,-0.12123258849896303
10.366666666666667,14.657241756494534,215.12275758244283,-0.4173242726752745,0.11243619404772691,1.4274594361031907,0.019332364332905947,24.091368939561438,0.32474334961620205,0.0020939518482818724,-0.13437928235921145
10.4,14.778925336788049,215.91675773655896,-0.45299006955984195,0.1147964016660071,1.4312476875995923,0.019343630617614994,24.102114427652747,0.32001306865193435,-0.001181478269953246,-0.14752597621945984
10.433333333333334,14.898669001370644,216.71142441838256,-0.48763880784847324,0.11672474704678179,1.4351076186970217,0.019239973762828797,24.11269610984372,0.3147981509233926,-0.004456908388188367,-0.16067267007970829
10.466666666666667,15.016404618656082,217.50675802085382,-0.5211161578572784,0.11818999977345696,1.439024303213871,0.019051103081957208,24.123101101825434,0.3093387365724312,-0.006337393200199217,-0.16254403222513608
10.5,15.132071976844117,218.3027567067078,-0.5532342609626707,0.11918723624710827,1.4429818406483947,0.01881379533588864,24.133322282076126,0.30393209186215253,-0.007878151041877118,-0.16166938399590397
10.5,15.132071976844117,218.3027567067078,-0.5532342609626707,0.11918723624710827,1.4429818406483947,0.01881379533588864,24.133322282076126,0.30393209186215253,-0.009836184619639692,0.14615707725335536
10.533333333333333,15.245617166504871,219.09941920486787,-0.5838157030857739,0.11969949810107296,1.4469647283163085,0.018462921641946,24.143532264505946,0.30859828367186337,-0.011216237016918634,0.13381443132929763
10.566666666666666,15.3569959813208,219.89674972260056,-0.6126746558584079,0.11970809892371051,1.450956211244038,0.018066046201427405,24.153890929637242,0.31285305395077234,-0.012596289414197577,0.1214717854052399
10.6,15.466170346013325,220.69475251013236,-0.6396171644244318,0.11924508444716396,1.4549400305346794,0.01762316901433283,24.164384563418988,0.3166964026988795,-0.013976341811476521,0.10912913948118218
10.633333333333333,15.57310719171572,221.49343009475078,-0.6644852962479726,0.11833856887746093,1.458900938151772,0.017134290080662303,24.174999451800158,0.3201283299161846,-0.015356394208755463,0.09678649355712443
10.666666666666666,15.677778768885391,222.29278327214436,-0.6871532877608754,0.1170129763427262,1.4628246052373475,0.0165994094004158,24.185721880729723,0.32314883560268776,-0.016736446606034405,0.0844438476330667
10.7,15.780163773346708,223.09281109977744,-0.7075176412564727,0.11528971878069502,1.4666974057979212,0.016018526973593336,24.19653813615666,0.3257579197583889,-0.018116499003313347,0.07210120170900897
10.733333333333333,15.880247172227087,223.8935108716234,-0.7254981888089486,0.11318891845732021,1.470506528599532,0.01540066632589024,24.20743314656944,0.32777724535293423,-0.018904203659283907,0.048051653107591366
10.766666666666667,15.97801983537193,224.694878156482,-0.7410181185352115,0.11075067891791317,1.4742399852339811,0.014771662125906405,24.218377409287275,0.3286962272521029,-0.0188940407543354,0.008233397657605758
10.8,16.073477519100404,225.49690655584885,-0.754015661645065,0.10802643976016316,1.4778870114118838,0.014140465820859486,24.2293311097671,0.32833795295317086,-0.01888387784938689,-0.03158485779237773
10.833333333333334,16.166619311288535,226.29958744397638,-0.764475845087101,0.10506391451422546,1.4814388432748113,0.013510866155510351,24.240251303169476,0.32662754335541394,-0.01887371494443838,-0.07140311324236123
10.866666666666667,16.25744767556557,227.10290997762013,-0.7724297873235215,0.10190681087763684,1.4848886899665676,0.012882117853172115,24.251092061704092,0.32357238883636,-0.018863552039489875,-0.11122136869234472
10.9,16.34597026316302,227.90686128533258,-0.7779247567229538,0.09859177958877056,1.4882306537691006,0.012252726466035058,24.26180704773724,0.3191592463477026,-0.018853389134541366,-0.1510396241423282
10.933333333333334,16.432199073460698,228.71142642766281,-0.7810307890540056,0.09515010172512059,1.4914599632055925,0.011626793663107041,24.272354926397423,0.31358825658952555,-0.01884322622959286,-0.1908578795923117
10.966666666666667,16.516150335324177,229.51658902888155,-0.7818324764323459,0.0916125182297875,1.4945729530495822,0.01101023226846219,24.282703474156133,0.3071805269364666,-0.0183064135489767,-0.20207539794984342
11.0,16.59784489203014,230.3223314220528,-0.7804216439525644,0.08800934290708412,1.497566847941894,0.010410102065611689,24.292830150756732,0.3003194526190221,-0.01767823817771016,-0.20833128826521363
11.0,16.59784489203014,230.3223314220528,-0.7804216439525644,0.08800934290708412,1.497566847941894,0.010410102065611689,24.292830150756732,0.3003194526190221,0.003109607816226027,0.1791951967830442
11.033333333333333,16.677298520143584,231.1286380577286,-0.7766604665221037,0.08467025956615566,1.5004432942162353,0.010508445877663471,24.302937278159156,0.3060159743669496,0.002791020906880971,0.16259610809260625
11.066666666666666,16.754497422118636,231.9355050638217,-0.7707603049404279,0.08185181696360463,1.5032173142596257,0.01059617012607042,24.313225067903904,0.31115919315852913,0.002472433997535915,0.14599701940216825
11.1,16.82942807771149,232.74293057269784,-0.7632675300166225,0.07948146064099786,1.5059050588142435,0.01067327481083253,24.3236750765591,0.3157491089937607,0.0021538470881908587,0.12939793071173028
11.133333333333333,16.90208532171058,233.5509118075104,-0.7546329652252084,0.07749565759651608,1.5085203692372051,0.010739759931949809,24.33426886069286,0.3197857218726444,0.0018352601788458021,0.11279884202129231
11.166666666666666,16.972470628935564,234.35944526025435,-0.7452264579238881,0.0758385757377187,1.5110750812906448,0.010795625489422249,24.344987976873313,0.3232690317951801,0.001516673269500746,0.09619975333085432
11.2,17.040589999951553,235.16852678635505,-0.7353531882339172,0.074461002775278,1.5135793407667908,0.010841171108257993,24.35581422092032,0.32621255150862283,0.0011980863601556897,0.07960066464041635
11.233333333333333,17.10645380286507,235.97815163016858,-0.7252571052793264,0.07331914501750575,1.5160416620875257,0.010872707569759816,24.366727934187967,0.32844990144361086,0.0005392228527424545,0.04765548820160568
11.266666666666667,17.17007579571592,236.78831457564885,-0.7151438916797945,0.07236464613591305,1.5184692597453273,0.010873502901552364,24.377692178955577,0.32922648866682647,-0.000623736143170589,-0.00702382171566094
11.3,17.23147327407028,237.59900861767198,-0.705173496301346,0.07154733602685949,1.520867566488855,0.01083402330254609,24.388654175912958,0.3281123495871022,-0.0017866951390835702,-0.061703131632924645
11.333333333333334,17.290667126840273,238.41022475307616,-0.6954574392295726,0.07081706718140313,1.5232401674845144,0.010754565716672746,24.399548454117607,0.3251185955821381,-0.002949654134996551,-0.11638244155018834
11.366666666666667,17.347681217077852,239.22195208233424,-0.686062833338208,0.07013169244590993,1.5255892347912676,0.010635771073879523,24.410314856527588,0.32025929183783497,-0.0041126131309095326,-0.17106175146745203
11.4,17.40254208351654,240.03417794932886,-0.6770231150673062,0.06945116362635267,1.5279156177912536,0.01047852143897395,24.420884127892162,0.3135968611778716,-0.005275572126822515,-0.2257410613847158
11.433333333333334,17.455278261530747,240.84688756494097,-0.66833893129659,0.06874373058717673,1.5302190039197667,0.010284813184335181,24.431197965853965,0.3052568650713255,-0.006438531122735496,-0.2804203713019795
11.466666666666667,17.505920094666525,241.66006411439804,-0.6599799511891663,0.06798708195682647,1.5324980293696964,0.010059641444258118,24.44121264571476,0.29555347155961875,-0.0070390691034885565,-0.29972631618924
11.5,17.554499076732988,242.47369005052525,-0.6518984298137489,0.0671653152772521,1.5347507619417897,0.009817253220870103,24.450895915133703,0.28538274318886825,-0.007504224299792196,-0.3105173860557903
11.5,17.554499076732988,242.47369005052525,-0.6518984298137489,0.0671653152772521,1.5347507619417897,0.009817253220870103,24.450895915133703,0.28538274318886825,-0.0029951901695159555,0.16698295066852495
11.533333333333333,17.601045710685344,243.28775026808609,-0.6439758407817353,0.06631561988458176,1.536975421686248,0.009706498688798401,24.46049870867393,0.29070288306509323,-0.0036500817547861194,0.1522254419049775
11.566666666666666,17.645585431517695,244.10224131155832,-0.6361455492878748,0.06546668588807597,1.5391718164681942,0.009573914437217695,24.470270641594055,0.2955311059825334,-0.004304973340056284,0.13746793314143005
11.6,17.688143539658288,244.9171623274426,-0.6284148374866096,0.06459953179995406,1.5413396560241812,0.009419500466127988,24.480195316662115,0.2998674119411886,-0.004959864925326447,0.1227104243778826
11.633333333333333,17.72874671988417,245.73251210605352,-0.6207759437027474,0.06369831953294082,1.543478043794674,0.009245355733877596,24.490255070236717,0.30356373546990784,-0.005614756510596611,0.10795291561433515
11.666666666666666,17.76742293550783,246.5482888720859,-0.6132105551608288,0.06274790821242651,1.5455856057632902,0.009046975025574971,24.50043452443486,0.3069378850502583,-0.006269648095866775,0.0931954068507877
11.7,17.80420146169496,247.36449049478807,-0.6056923962448432,0.06173332648390743,1.5476605067216065,0.008820983632981873,24.510721551264197,0.3102279205587933,-0.006924539681136939,0.07843789808724023
11.733333333333333,17.83911313240409,248.1811147887745,-0.5981845163201548,0.060642210373911536,1.5497003668475462,0.00857691343261351,24.52110341788922,0.3127614409503454,-0.007394803648844333,0.050656321836274346
11.766666666666667,17.87218995587121,248.99815911212082,-0.5906370845839636,0.059473704817871884,1.5517024893430007,0.00832715229911474,24.53154821304217,0.31366457633735145,-0.007590747003159835,0.003523522679602299
11.8,17.903463699943714,249.81561915275984,-0.5830018876781794,0.058239642546299875,1.5536645514713463,0.00807086167643749,24.541996928136545,0.31299648044072687,-0.007786690357475328,-0.04360927647706724
11.833333333333334,17.932966182643572,250.63348902173163,-0.5752426504875631,0.056947025732432606,1.5555844842568902,0.0078080402653297664,24.55239718863215,0.3107573620836303,-0.00798263371179082,-0.09074207563373679
11.866666666666667,17.96072957561129,251.45176125404214,-0.5673296428489006,0.055601717787922667,1.557460406459524,0.007538817353568832,24.562696065913244,0.3069611685383334,-0.00817857706610631,-0.13787487479040633
11.9,17.986786166506675,252.27042672502444,-0.5592417359774902,0.054208321303118964,1.5592906620150122,0.0072631888840649595,24.572840542540074,0.301607462135195,-0.008374520420421803,-0.18500767394707587
11.933333333333334,18.01116863756576,253.08947493956532,-0.5509620944723399,0.05277146615842847,1.561073768619155,0.00698216610735837,24.582782850203845,0.2948053342896458,-0.008570463774737296,-0.23214047310374541
11.966666666666667,18.03391030343891,253.90889413243934,-0.542475498291035,0.051296249698872094,1.5628083681729823,0.006698274335207036,24.59248151758199,0.286827209908397,-0.008521183133583108,-0.2528190636351743
12.0,18.055045111190818,254.72867126830891,-0.5337683427497372,0.04978823673408467,1.5644932267827532,0.0064155529405866794,24.601901370338176,0.2781088473894408,-0.008412336986755375,-0.26707186246975906
12.0,18.055045111190818,254.72867126830891,-0.5337683427497372,0.04978823673408467,1.5644932267827532,0.0064155529405866794,24.601901370338176,0.2781088473894408,-0.005195177910066779,0.179608017295203
12.033333333333333,18.07460611433667,255.5487952092168,-0.5247902004501162,0.04828416195197265,1.5661276807558135,0.006233065442364268,24.611268489093156,0.2838295262143887,-0.005754071983277716,0.16363271220168055
12.066666666666666,18.092622776877697,256.36926576540384,-0.5155407782525391,0.04680315426735828,1.5677124298434253,0.0060319481417015035,24.620817421972806,0.28901769486955275,-0.006312966056488654,0.14765740710815808
12.1,18.109125713936418,257.1900850596509,-0.506069531999471,0.04532649425165829,1.5692479322209716,0.005812187203619453,24.63053040780473,0.2936738701447682,-0.006871860129699591,0.13168210201463565
12.133333333333333,18.124147666667618,258.01125481353967,-0.49640545913848283,0.04384119617356979,1.5707340591098093,0.005568186977830783,24.6403859004847,0.29800707116521125,-0.007430754202910528,0.11570679692111321
12.166666666666666,18.137723463450392,258.8327763009095,-0.48657251286726877,0.04232437838143008,1.572170162877848,0.005311215137622339,24.650375558598476,0.3015964068650978,-0.007989648276121464,0.09973149182759075
12.2,18.14988974642453,259.65465041985107,-0.4765756189224129,0.0407633168504241,1.5735551438017854,0.005047504287009548,24.66048176939422,0.30420906544026177,-0.008548542349332403,0.0837561867340683
12.233333333333333,18.160684853643982,260.4768777061264,-0.46639213170212396,0.03916687723712791,1.5748874857278903,0.004763498653108597,24.670664831738797,0.30635140730348287,-0.008704023595269852,0.05271185625261945
12.266666666666667,18.17014739165855,261.2994575825015,-0.4560151867174598,0.03753265165473591,1.5761659090458346,0.00448005202393537,24.680896229611765,0.3072444630224563,-0.008302774155122912,0.0008714868857815986
12.3,18.178316160229606,262.12238830240085,-0.445429871457401,0.03587387818912294,1.577389391571558,0.0042099803701455794,24.69112859582256,0.3064095087936552,-0.007901524714975993,-0.050968882481053475
12.333333333333334,18.185229873784234,262.9456665246747,-0.4346217862352491,0.03421085031307873,1.5785573339147672,0.003953125985795782,24.701304484582433,0.30390916426498216,-0.007500275274829075,-0.10280925184788856
12.366666666666667,18.190925657963486,263.76928712389207,-0.4236011479881064,0.032560114608397334,1.5796699769734732,0.0037096366803673,24.711365096809843,0.29968473933588574,-0.007099025834682155,-0.15464962121472364
12.4,18.19543962728303,264.5932433723842,-0.41239266906760697,0.03093511776982097,1.5807281176208468,0.0034796238750023473,24.7212541817231,0.29369199247340194,-0.006697776394535237,-0.20648999058155873
12.433333333333334,18.198807889043913,265.4175269645425,-0.40102296310564367,0.029347194188716983,1.5817328067918623,0.003262746603863246,24.730919962390107,0.28606630957510437,-0.006296526954388317,-0.2583303599483938
12.466666666666667,18.20106654333256,266.24212801681824,-0.38952054501436684,0.027805565953077704,1.582685349483298,0.0030582115141324115,24.740315135728352,0.27712270396910316,-0.005967667086348375,-0.2814273007617212
12.5,18.202251683020776,267.0670350677227,-0.3779158309861843,0.026317342847520443,1.5835873047537359,0.0028647728660123545,24.74939687250491,0.2673558164140451,-0.005652563119763872,-0.29906224257208136
12.5,18.202251683020776,267.0670350677227,-0.3779158309861843,0.026317342847520443,1.5835873047537359,0.0028647728660123545,24.74939687250491,0.2673558164140451,-0.004820358714223915,0.1595186099159057
12.533333333333333,18.2023982602098,267.89223846862274,-0.3662375529512538,0.024883460507003692,1.5844405205068048,0.0026979901693550794,24.758394170333933,0.2723865282853631,-0.005186603085212613,0.14232410236317472
12.566666666666666,18.201540419798548,268.71773984527357,-0.35452705435254905,0.023489600100341977,1.5852466478163123,0.0025189993269981816,24.76754960605447,0.2768440899049234,-0.00555284745620131,0.12512959481044378
12.6,18.19971391911827,269.5435431051809,-0.3428236204375179,0.02211989362292381,1.5860067581960748,0.00232780033894166,24.776844074658133,0.280728501272726,-0.005919091827190007,0.10793508725771282
12.633333333333333,18.19695569583374,270.3696516748205,-0.33115177839988674,0.020760392498267288,1.5867214282871507,0.002124393205185518,24.786258471136524,0.28403976238877104,-0.006285336198178705,0.09074057970498187
12.666666666666666,18.193303866486836,271.1960684947142,-0.31952237227844843,0.019398944702750123,1.5873907696123344,0.001908777925729749,24.79577369048125,0.28677787325305815,-0.006651580569167401,0.07354607215225091
12.7,18.188797365956017,272.0227960014212,-0.3079374747367021,0.018024774880060428,1.5880145400872216,0.0016809545005743586,24.805370627683928,0.28894283386558745,-0.0070178249401560994,0.05635156459951995
12.733333333333333,18.183475827213552,272.84983608620666,-0.29639145537585343,0.01662941074950638,1.5885922088786137,0.001446275417315056,24.81502886890659,0.290341919623714,-0.006954870362797225,0.02370308442249513
12.766666666666667,18.177379217138732,273.67718986345693,-0.2848618133613481,0.015221090718701662,1.5891231586372159,0.0012246160429760385,24.824709840079027,0.2902594871665383,-0.006381417403519247,-0.027326680352962478
12.8,18.170546532467803,274.504857037831,-0.2733235276729408,0.013819372538217958,1.5896071356141523,0.0010208528555505753,24.834360476228042,0.288519951354114,-0.005807964444241301,-0.07835644512841738
12.833333333333334,18.163014978406206,275.3328354487462,-0.26176988143092844,0.012442560569840524,1.5900446445002065,0.0008366619633763494,24.843925175077576,0.28506296131077874,-0.005234511484963355,-0.12938620990387228
12.866666666666667,18.15481997195784,276.1611210622365,-0.25021264973297863,0.011107394794182412,1.59043694887701,0.0006718848302242804,24.85334610232492,0.2798917614149739,-0.004661058525685409,-0.18041597467932716
12.9,18.14599579257755,276.98970805821887,-0.23867050875075085,0.009828317855477461,1.5907856866238228,0.0005262872060842336,24.862564843889416,0.27300022945101127,-0.004087605566407463,-0.23144573945478206
12.933333333333334,18.136575348166275,277.81858875515854,-0.22717184142315394,0.008615928710539053,1.5910929038165484,0.00039856403365551887,24.87152745326114,0.2645656317347557,-0.003514152607129517,-0.28247550423023693
12.966666666666667,18.126590435207458,278.64775399453424,-0.21575137310985523,0.007477127502734629,1.5913609239364694,0.0002861854761976797,24.880188965639803,0.2549100002773841,-0.003173864221519835,-0.30382491240687215
13.0,18.11607193562844,279.4771932412474,-0.20444703786629267,0.006415152254789801,1.5915922454371623,0.00018587056124369167,24.888514061668655,0.24445098185636358,-0.0028556590071773767,-0.32236327434379614
13.0,18.11607193562844,279.4771932412474,-0.20444703786629267,0.006415152254789801,1.5915922454371623,0.00018587056124369167,24.888514061668655,0.24445098185636358,-0.0032684626395316527,0.41878597006928797
13.033333333333333,18.105050113292144,280.30689958632547,-0.19330374926265614,0.0054123351499923995,1.5917892608900572,7.405778746705692e-5,24.896892285108365,0.25815837969321137,-0.0034403037870664277,0.40365790014158504
13.066666666666666,18.093556045167343,281.1368839914423,-0.18235314313504697,0.004444530308864367,1.5919534566414706,-4.348302456073504e-5,24.905719017326007,0.2713615085324691,-0.003612144934601203,0.3885298302138821
13.1,18.08162118904694,281.9671614728901,-0.1716096309925032,0.0035028333690666044,1.5920858528282207,-0.00016675187483968968,24.914977449355,0.28406036837413706,-0.0037839860821359786,0.37340176028617916
13.133333333333333,18.069277110500355,282.79774653862376,-0.16107950680101532,0.002579402586418833,1.5921871847702749,-0.0002957487633698007,24.924650772228755,0.2962549592182146,-0.003955827229670753,0.3582736903584762
13.166666666666666,18.05655541548591,283.62865317977435,-0.1507624340464978,0.0016673263710952524,1.5922579383438042,-0.0004304736901510729,24.934722176980685,0.307945281064702,-0.004127668377205528,0.34314562043077323
13.2,18.043487580029296,284.45989480749176,-0.14065411970342842,0.0007602254548146128,1.5922984127987714,-0.0005712746337586597,24.94517547192332,0.3191751759614716,-0.004299509524740304,0.3280175505030703
13.233333333333333,18.030105005276486,285.2914842950745,-0.13074578079446952,-0.00014689023587439532,1.592308726796164,-0.0007152672890731705,24.95599172245593,0.32958124842342496,-0.004186910748471248,0.27705270887001876
13.266666666666667,18.016439238437787,286.12343393001356,-0.12101261082477575,-0.0010484188146624553,1.5922887572339293,-0.0008485826664620657,24.967113839301522,0.3374161353919631,-0.0037072010428278023,0.17983532156548748
13.3,18.00251999192869,286.9557526844432,-0.111437479205765,-0.00193189358111038,1.5922389270777766,-0.0009642815560980888,24.978447124741052,0.3418055612904762,-0.0032274913371843823,0.08261793426096135
13.333333333333334,17.98837503011009,287.7884458797949,-0.1020142301281682,-0.0027807656688709987,1.5921602557271952,-0.0010637232909876603,24.989869104849294,0.342920789371924,-0.002747781631540962,-0.014599453043564803
13.366666666666667,17.974030993525005,288.6215153001193,-0.09274515208716755,-0.003584461763011599,1.5920540306282212,-0.0011473208502783012,25.00127368380124,0.3408138511487297,-0.0022680719258975418,-0.11181684034809093
13.4,17.959513020257848,289.4549590993641,-0.0836410739001057,-0.004334247237856644,1.5919218929724284,-0.0012149280860474948,25.01255402181947,0.33546633334871795,-0.0017883622202541217,-0.20903422765261706
13.433333333333334,17.944844897688107,290.2887718355339,-0.07471812106727567,-0.005022477585445746,1.591765760482572,-0.001265843093562748,25.02359942713466,0.32668676134823893,-0.0013086525146107015,-0.30625161495714315
13.466666666666667,17.930049013742916,291.12294424059445,-0.06599849770933727,-0.005644179717693822,1.5915877996172734,-0.001304052582842229,25.03430928156264,0.3155626813127333,-0.0010228389207136547,-0.3505755207035798
13.5,17.915146744923256,291.95746458542106,-0.057508328078171606,-0.006199556777459368,1.5913902268157774,-0.001333878959073773,25.04462464173156,0.3032732146646478,-0.0007652027822172506,-0.38721281683126696
13.5,17.915146744923256,291.95746458542106,-0.057508328078171606,-0.006199556777459368,1.5913902268157774,-0.001333878959073773,25.04462464173156,0.3032732146646478,-0.0022707883195334814,-0.0007701385506286851
13.533333333333333,17.900159334005842,292.7923220298807,-0.049292445497831947,-0.006716872151958621,1.5911749212107806,-0.0014101717127022518,25.05472950439356,0.3029040458932902,-0.002306776898175249,-0.021379987730825733
13.566666666666666,17.885110017443957,293.62751433170547,-0.041367960443298046,-0.007224333275195611,1.590942544879309,-0.0014876640856187888,25.06481061151364,0.3018478821492594,-0.0023427654768170166,-0.04198983691102278
13.6,17.87002213848479,294.46304082346455,-0.03371940410352717,-0.007725324198096603,1.590693370550493,-0.0015663560778233856,25.074845063259367,0.30010472343255545,-0.0023787540554587837,-0.06259968609121981
13.633333333333333,17.8549185138135,295.2989000593586,-0.026329967324177025,-0.008222821373034291,1.590427564064857,-0.001646247689316041,25.08480995979833,0.29767456974317824,-0.002414742634100551,-0.08320953527141688
13.666666666666666,17.839821471087035,296.13508981446967,-0.019181738984302407,-0.00871942642460157,1.5901451932290005,-0.0017273389200967552,25.094682401298105,0.29455742108112765,-0.0024507312127423184,-0.10381938445161391
13.7,17.82475286693797,296.97160708363305,-0.01225648879329403,-0.009217452600695973,1.5898462507614315,-0.0018096297701655287,25.104439487926268,0.2907532774464038,-0.0024867197913840855,-0.12442923363181095
13.733333333333333,17.80973397149875,297.8084480605981,-0.00553657690018452,-0.009718019596677488,1.5895307189614483,-0.0018888728288459175,25.114057744291838,0.2861969025465145,-0.00224565710429069,-0.14929433354797517
13.766666666666667,17.794785480767615,298.6456080999664,0.0010036421328706926,-0.010213222579782692,1.5891985748680137,-0.0019557007688410137,25.123509223626947,0.28074442291360674,-0.0017652619341828961,-0.17783535864638236
13.8,17.77992679111086,299.4830815421263,0.007386914971259869,-0.010691028202322561,1.588850078032993,-0.00200703270689518,25.13276332470162,0.27434851903551005,-0.0012848667640751282,-0.20637638374478806
13.833333333333334,17.76517538833279,300.3208616072606,0.013621344640408126,-0.011139818395865654,1.5884860425062153,-0.0020418079828169074,25.141788491633328,0.26699290015445243,-0.0008044715939673601,-0.23491740884319373
13.866666666666667,17.75054700452991,301.1589403985832,0.019702492996499683,-0.011548739222300928,1.5881077657695806,-0.0020610874309005805,25.15055266692178,0.2587179189402158,-0.00032407642385959176,-0.2634584339415994
13.9,17.736056382827233,301.9973089812775,0.02562438298611115,-0.01190874260702622,1.5877166658948219,-0.002063718204684034,25.159024139542254,0.2494499622475867,0.00015631874624817633,-0.29199945904000507
13.933333333333334,17.72171673828054,302.83595733152237,0.03137351231902735,-0.012211756105553024,1.5873144841290936,-0.0020490873703831974,25.167170564754443,0.2391526038375157,0.000617936869283267,-0.3193668137146928
13.966666666666667,17.707539834010788,303.6748742676231,0.0369291715511201,-0.012452346276021872,1.586903238666452,-0.0020245085450771314,25.174962680117975,0.2282829856675674,0.000841267488034854,-0.33183986711630864
14.0,17.693536445331002,304.51404787641775,0.04226421573811617,-0.012632169783836977,1.5864849981678075,-0.0019927441184967778,25.182385447667126,0.2170137725403303,0.0010645981067864407,-0.3443129205179245
14.0,17.693536445331002,304.51404787641775,0.04226421573811617,-0.012632169783836977,1.5864849981678075,-0.0019927441184967778,25.182385447667126,0.2170137725403303,-0.0006937877643931315,0.12841779380364127
14.033333333333333,17.679717362470786,305.3534687202843,0.04733194171153081,-0.012777689317341972,1.5860614736540748,-0.0020143079833477443,25.189687650905967,0.2210304498516419,-0.0006000441266648546,0.11258284487505661
14.066666666666666,17.666095375252162,306.19313852683626,0.05211427118688456,-0.012913020955006252,1.585633265480771,-0.0020327470602744344,25.19711494619467,0.22451929553200065,-0.0005063004889365776,0.09674789594647196
14.1,17.652683099914395,307.03306134392307,0.05662789961792358,-0.013036949719613828,1.585200729800299,-0.002048538568776086,25.204648531202555,0.2275528889798489,-0.00041255685120830074,0.08091294701788733
14.133333333333333,17.639492289409144,307.87324060577504,0.06088727017304765,-0.013148587768601325,1.5847642540181737,-0.0020621377636197056,25.212270556995293,0.2302004690196272,-0.00031881321348002385,0.06507799808930266
14.166666666666666,17.6265338653989,308.71367913471727,0.06490319541851199,-0.013248785054342087,1.584324252411261,-0.0020698852173791555,25.219972136039388,0.23190548035203037,-0.0002250695757517469,0.04924304916071801
14.2,17.613818006336107,309.55437914343383,0.06868830433351207,-0.013335616586977917,1.5838811590437607,-0.0020723321869662967,25.227728304232873,0.23275176258359992,-0.00013132593802346994,0.03340810023213336
14.233333333333333,17.601354114843183,310.3953421459695,0.07225606587803937,-0.013404984193566468,1.5834354423154344,-0.0020731522266080604,25.235501042087783,0.2332980195316818,7.191584839990306e-5,0.0009197878606518814
14.266666666666667,17.589150574967743,311.23656838291305,0.07561227845494388,-0.013456476912823569,1.5829876965503202,-0.0020660055522188354,25.243269835581714,0.2325800455929362,0.00035688461495357143,-0.04399822418538839
14.3,17.577214923682963,312.078056995743,0.07876524043267771,-0.013485678563300426,1.5825385896051507,-0.0020494353701365937,25.2509898198819,0.23037561002265108,0.0006418533815072246,-0.08891623623142626
14.333333333333334,17.5655536963902,312.91980545557914,0.08172036618078578,-0.013487940275796594,1.5820889360089814,-0.0020238481566663136,25.2586111309283,0.22674292467733215,0.0009268221480608779,-0.13383424827746412
14.366666666666667,17.5541721540807,313.761809625618,0.08447722717324256,-0.013459237269992047,1.581639731594692,-0.001988495723038538,25.266082974918678,0.22157484073488753,0.0012117909146145312,-0.178752260323502
14.4,17.54307462798172,314.6040637985169,0.08703295721654995,-0.013396460151405705,1.5811920578197973,-0.0019433661524833562,25.273357401957814,0.21486965158341484,0.0014967596811681844,-0.22367027236953987
14.433333333333334,17.53226459506039,315.44656068293904,0.08938295294819036,-0.013297457247280263,1.5807470650922948,-0.0018896110704328005,25.280389914163965,0.20679228259144503,0.0017532984899276838,-0.26451680324114535
14.466666666666667,17.521744678023726,316.28929140355353,0.0915208738366268,-0.013161034606582194,1.5803059727706659,-0.0018295456445208507,25.287139465668883,0.1976742911079426,0.0018425058743487639,-0.28139964239651033
14.5,17.51151663938166,317.1322455616638,0.09343838062392573,-0.012987248188369672,1.5798700610782421,-0.0017663572260682879,25.293570206250468,0.18797214073348079,0.0019317132587698441,-0.29828248155187526
14.5,17.51151663938166,317.1322455616638,0.09343838062392573,-0.012987248188369672,1.5798700610782421,-0.0017663572260682879,25.293570206250468,0.18797214073348079,0.00047288744439089275,0.2887281338974118
14.533333333333333,17.501581983611793,317.97541583576157,0.09510521275504329,-0.012794427300295468,1.5794403558285952,-0.0017484071464340073,25.29999417683887,0.19740093592420735,0.0006041173336659221,0.2769995775461863
14.566666666666666,17.491943607739923,318.818809041995,0.09651314782261788,-0.01259644250294888,1.579017156504688,-0.0017260827371572268,25.306725924735655,0.20643877923655968,0.0007353472229409514,0.2652710211949608
14.6,17.482604011879168,319.6624351286511,0.09768073258369638,-0.012390386007159946,1.5786006838104703,-0.001699391754607889,25.313752300784323,0.21507852139105102,0.0008665771122159809,0.2535424648437353
14.633333333333333,17.473564779758927,320.5063036870868,0.09862266148953067,-0.012174012038335463,1.5781912540096836,-0.0016685145895667447,25.321056304177493,0.22315389077896156,0.0009978070014910103,0.24181390849250983
14.666666666666666,17.464826644618906,321.3504235059153,0.09935120285927258,-0.01194458182160849,1.5777892452175888,-0.0016328440133415766,25.328632754460976,0.23122458835117066,0.0011290368907660396,0.23008535214128434
14.7,17.45638951789254,322.1948032481616,0.09987574068311116,-0.01169980906952656,1.5773951182247399,-0.0015924255402220001,25.3364750118998,0.23924866221788266,0.001260266780041069,0.21835679579005884
14.733333333333333,17.448252488161707,323.03945170040714,0.10020238129921724,-0.01143845708878231,1.5770094262139023,-0.0015485312164204223,25.344566338667157,0.24605362912234138,0.001351442243950066,0.1697088707534058
14.766666666666667,17.440414009080303,323.8843763164242,0.10033548576480153,-0.01116191572538845,1.5766327163430152,-0.0015024135980972902,25.352848790998255,0.250484970374931,0.0014156148554377072,0.09617160440197323
14.8,17.432872131904098,324.7295817839576,0.10028064393435873,-0.010872845754562366,1.576265437965037,-0.0014541568927245732,25.361238100667578,0.25246506941580665,0.0014797874669253445,0.022634338050544586
14.833333333333334,17.425624464598418,325.5750701600209,0.10004458940588784,-0.010573427433993343,1.5759079735691859,-0.0014037599164310336,25.36965255205779,0.25199327184069437,0.0015439600784129819,-0.05090292830088407
14.866666666666667,17.418668175844324,326.42084080514155,0.09963496381274942,-0.010265485493256581,1.5755606443185175,-0.0013511126845732813,25.37800852541167,0.24900878183106787,0.0016081326899006195,-0.12444019465231275
14.9,17.41200002676133,327.26689008003285,0.09906062358038421,-0.009950532410723679,1.5752237016410735,-0.0012964710831264079,25.38622403073128,0.24365304456350173,0.001672305301388257,-0.1979774610037414
14.933333333333334,17.40561639751602,328.11321197542685,0.09833050024990332,-0.009630049791541735,1.5748973451330153,-0.0012403832565096474,25.394226816459796,0.23622905587095944,0.0017218743787791823,-0.26344238396795405
14.966666666666667,17.399513288102344,328.95979836767793,0.0974531226387276,-0.009305541794275785,1.5745817341302755,-0.0011834996110285565,25.401954678012313,0.2270963385240863,0.0017110159387030029,-0.29550500391420875
15.0,17.393686318341622,329.80663901876295,0.09643661684058764,-0.008978535130908799,1.5742769877085572,-0.0011265728148750138,25.409355457775856,0.21667094223120956,0.0017001574986268237,-0.32756762386046345
15.0,17.393686318341622,329.80663901876295,0.09643661684058764,-0.008978535130908799,1.5742769877085572,-0.0011265728148750138,25.409355457775856,0.21667094223120956,0.0006391136472009855,-0.001623092947427518
15.033333333333333,17.388131231763833,330.6537240690359,0.09527589826346981,-0.008662545065191495,1.5739830307048397,-0.0011035756705979982,25.416575164596306,0.21645878092713022,0.0007407150094199227,-0.011106585297330926
15.066666666666666,17.382844965689674,331.50105124364256,0.09398169510959177,-0.008366124145682734,1.5736992668232233,-0.0010771918142470191,25.423782530766424,0.2159305032113875,0.0008423163716388597,-0.020590077647234334
15.1,17.377824152658427,332.3486198348014,0.09258083523439149,-0.00808388274534836,1.57342513329896,-0.0010474075458447659,25.430967017108195,0.21508620494130803,0.0009439177338577969,-0.030073569997137745
15.133333333333333,17.37306477434355,333.1964287869877,0.09109374392807831,-0.007811405114251863,1.5731602365391477,-0.0010136102509306366,25.438118013215874,0.21393017251702012,0.001045519096076734,-0.03955706234704115
15.166666666666666,17.368562193448426,334.04447669633123,0.0895365951599783,-0.007543541603370242,1.572904336136783,-0.0009773042749697447,25.445225202086295,0.21245188018862826,0.001147120458295671,-0.04904055469694456
15.2,17.364311296584916,334.89276181303904,0.08792014877083594,-0.007277027220345143,1.5726573191379754,-0.0009387982526393512,25.45227795904488,0.21064916847116222,0.0012487218205146082,-0.05852404704684797
15.233333333333333,17.360306554890066,335.74128203939114,0.08624999034721198,-0.007010875488983404,1.5724191812360457,-0.0008969064547742711,25.45926524798087,0.2085303337891641,0.0012640771758584716,-0.06861099380194514
15.266666666666667,17.35654220404693,336.59003491205937,0.08453146043014842,-0.006743281572663181,1.5721899419308045,-0.0008550702202049828,25.466176230741592,0.20607129745015554,0.0012460968982986858,-0.07893118653856138
15.3,17.35301230344291,337.43901760202107,0.0827668172334037,-0.006474998228091075,1.5719696365940323,-0.0008138333282210236,25.47299951218394,0.2032682546865932,0.0012281166207389013,-0.08925137927517707
15.333333333333334,17.34971083769442,338.28822691388336,0.08095830409964719,-0.006206973887351326,1.5717582783315887,-0.0007731750882906685,25.47972334454277,0.2001136668745466,0.0012101363431791165,-0.09957157201179273
15.366666666666667,17.3466317587267,339.13765921444127,0.0791090618985795,-0.005939977222728784,1.5715558433683288,-0.0007331206633324904,25.48633584471102,0.19661670215829863,0.0011921560656193318,-0.10989176474840842
15.4,17.34376900002816,339.9873105272927,0.07722279095228606,-0.005674718497273556,1.571362275865778,-0.0006937779907442745,25.49282662968121,0.19281668767843926,0.001174175788059547,-0.1202119574850241
15.433333333333334,17.341116452435557,340.8371766098864,0.0753031068649532,-0.005411919212878476,1.5711775022512586,-0.0006552961089529171,25.499186983668224,0.1887679257925218,0.0011457588088753215,-0.12672952350926134
15.466666666666667,17.338667964097112,341.68725295359434,0.07335353972511782,-0.005152312170127676,1.571001431236836,-0.0006178650924417214,25.505409857812378,0.18453967040216743,0.0011041907582484704,-0.12845547841308355
15.5,17.33641734047253,342.53753478371175,0.07137753410566725,-0.0048966414682965614,1.5708339538193188,-0.000581716051750395,25.511489870179425,0.18021612695306483,0.0010626227076216195,-0.1301814333169058
15.5,17.33641734047253,342.53753478371175,0.07137753410566725,-0.0048966414682965614,1.5708339538193188,-0.000581716051750395,25.511489870179425,0.18021612695306483,0.00037467732319213133,0.19037458566422516
15.533333333333333,17.334358673760153,343.38801913231725,0.06937020968600857,-0.004652597191284004,1.5706748494369944,-0.0005681124355691997,25.517599341433076,0.18624724916155114,0.000441539647679578,0.17149274684495727
15.566666666666666,17.33248697804625,344.23871066240645,0.06733700752312419,-0.004424687186496586,1.5705236013209958,-0.0005522800752384232,25.523899360183226,0.19164897674272863,0.0005084019721670247,0.1526109080256894
15.6,17.33079719330462,345.0896153250148,0.06529365955212987,-0.004209231240095605,1.5703797325338058,-0.0005342189707580652,25.530368946608956,0.19642130969659716,0.0005752642966544714,0.13372906920642155
15.633333333333333,17.32928397521339,345.94073837634267,0.06325187231558903,-0.004002987459238112,1.5702428819379746,-0.0005139291221281254,25.53698712088936,0.20056424802315673,0.0006421266211419181,0.11484723038715369
15.666666666666666,17.327941717678726,346.7920843775833,0.06121972381123638,-0.003803115244249469,1.5701127950122484,-0.0004914105293486044,25.543732903203527,0.20407779172240736,0.0007089889456293648,0.0959653915678858
15.7,17.326764654786366,347.6436571944288,0.05920278781351122,-0.003607087914299465,1.5699893003099081,-0.00046666319241950223,25.55058531373055,0.20696194079434904,0.0007758512701168115,0.07708355274861793
15.733333333333333,17.325746878598945,348.49545992771596,0.05720429354852669,-0.003412925177823344,1.5698723000817179,-0.0004403208572631827,25.557519073825862,0.2087332059335464,0.0007981723562046437,0.024220883983061
15.766666666666667,17.324882387376412,349.34749443784983,0.05522483535664972,-0.0032207861867364074,1.569761738535076,-0.0004137033025082508,25.564476908100332,0.2083847185670383,0.0007993639885150973,-0.04476159647757139
15.8,17.32416524845914,350.19976035984223,0.053264735754485884,-0.0030316889930691203,1.5696575415491634,-0.0003870080999415224,25.571385478299298,0.20576574976291506,0.0008005556208255507,-0.11374407693820016
15.833333333333334,17.323589652723193,351.05225472309877,0.05132536016255496,-0.002846554938939326,1.5695595908785047,-0.00036030285748740124,25.578168807171732,0.20082472095118642,0.0008017472531360041,-0.18272655739882884
15.866666666666667,17.323149906451107,351.90497199526493,0.04940898817457066,-0.002666195113080543,1.5694677285388106,-0.00033352895297702155,25.584748152170118,0.19353290495218434,0.0008029388854464576,-0.2517090378594576
15.9,17.322840369583265,352.7579040367725,0.047517829475215156,-0.002491199009382075,1.5693817894941284,-0.000306669546246654,25.5910439044894,0.18388229061885453,0.000804130517756911,-0.3206915183200863
15.933333333333334,17.322655503246768,353.6110400456193,0.04565434424311619,-0.0023219953997337356,1.569301586337874,-0.00028007229651544254,25.596986895684875,0.17237794533232964,0.0007959897117703093,-0.3758958258332882
15.966666666666667,17.322589871434307,354.4643674302262,0.04382082332559558,-0.002158947882088073,1.5692269198701343,-0.0002540311001363313,25.60252129871187,0.15945377014296622,0.000771003601010103,-0.40623015669782786
16.0,17.322638136740096,355.31787188565204,0.04201929813022492,-0.002002356198941489,1.569157581976521,-0.00022874436067613562,25.607604527281318,0.14540268299674688,0.000746017490249897,-0.4365644875623676
16.0,17.322638136740096,355.31787188565204,0.04201929813022492,-0.002002356198941489,1.569157581976521,-0.00022874436067613562,25.607604527281318,0.14540268299674688,0.0006705965193345286,0.12245401369145727
16.033333333333335,17.322795015375206,356.17154117737766,0.04024962123505176,-0.0018476234679052933,1.5690934061441757,-0.00020546057978072172,25.612520441739942,0.14958603505448503,0.0007264303343902717,0.12854710977282385
16.066666666666666,17.3230550240604,357.02537659602757,0.03850802886640026,-0.0016889575505515501,1.5690344503450788,-0.0001803156717167847,25.617579186320537,0.15397249031493507,0.0007822641494460089,0.1346402058541898
16.1,17.323412556401017,357.87938300985945,0.0367903862296764,-0.0015249609980818285,1.568980868953981,-0.0001533096364843198,25.622787531129855,0.15856204877809782,0.000838097964501752,0.1407333019355564
16.133333333333333,17.323861929673424,358.73356553718617,0.03509159891399538,-0.0013545510605851917,1.5689328641700748,-0.0001248836375248452,25.62815178476138,0.16328877867126085,0.0008939317795574891,0.14682639801692232
16.166666666666668,17.324397414498296,359.5879294654911,0.033406461574176566,-0.0011765652776411582,1.568890664602068,-9.411937802578316e-5,25.63367914592555,0.16828991923737022,0.0009497655946132321,0.1529194940982889
16.2,17.325013211164993,360.44248029153556,0.031729574061246595,-0.0009898985346467478,1.5688545261878624,-6.0552593479552e-5,25.63937712305624,0.17363485469803525,0.0010055994096689691,0.15901259017965483
16.233333333333334,17.32570337196294,361.29722385054924,0.030054145800210624,-0.0007941619930474918,1.568824757937435,-2.73216381936825e-5,25.645251096844124,0.17885455873914669,0.0009425750060294291,0.14734235339497712
16.266666666666666,17.326461978348807,362.15216597891254,0.028371591762597268,-0.0005922180799787136,1.5688016431988288,2.5280772817742623e-6,25.65129174927565,0.18349389546931946,0.000848407922498099,0.13101785041540767
16.3,17.32728349255766,363.0073118320745,0.026676070170970075,-0.0003888937641233866,1.5687852921207515,2.9238889972857095e-5,25.65747797709653,0.1875890821001738,0.0007542408389667589,0.1146933474358365
16.333333333333332,17.328162630580543,363.86266596541014,0.024965623110632485,-0.00018782134256332264,1.5687756922739045,5.280362132221562e-5,25.663791614057317,0.19113798687910188,0.0006600737554354289,0.0983688444562671
16.366666666666667,17.329094334018272,364.7182323268043,0.023240945160577325,7.772468534402539e-6,1.5687727224824732,7.317451611407972e-5,25.670213971550716,0.1941264283625586,0.0005659066719040888,0.08204434147669594
16.4,17.330073864712883,365.57401420810805,0.021506298686786305,0.00019530837938224274,1.5687761363918227,9.052657335319806e-5,25.676727324599018,0.1966063744553313,0.0004717395883727587,0.06571983849712651
16.433333333333334,17.331096646583962,366.43001440067326,0.019767196494169494,0.00037274101077989347,1.5687856270618405,0.00010509609714524367,25.683316083737598,0.19864799829515817,0.0003932262499665796,0.05404388959014597
16.466666666666665,17.332158229039354,367.28623522456553,0.018029872876737695,0.0005385017742194881,1.568800840472651,0.00011712311776560221,25.6899667617092,0.20032257954740215,0.0003258283782198077,0.04566880238719689
16.5,17.33325429149957,368.14267853279387,0.016301309422213934,0.0006915014069867284,1.5688213754266245,0.00012684502527094842,25.69666799645451,0.20170061383505433,0.00025843050647302853,0.037293715184246914
16.5,17.33325429149957,368.14267853279387,0.016301309422213934,0.0006915014069867284,1.5688213754266245,0.00012684502527094842,25.69666799645451,0.20170061383505433,-0.011681061840012764,2.1016794573722946
16.533333333333335,17.33438607945344,368.99935847661413,0.014449976060660138,0.0006542211054528314,1.568844782214084,-0.00024282042957131898,25.704545231157265,0.2705219046216383,-0.010498865450522293,2.0275979898225587
16.566666666666666,17.335574150527695,369.85633865159593,0.01256172704203518,0.00030769714243344753,1.568861558049946,-0.0005730793380972188,25.714675352515382,0.33687381315656,-0.009316669061031945,1.9535165222728308
16.6,17.336839076852293,370.7136927497003,0.010900531509235737,-0.00026940508084561174,1.5688627366168404,-0.0008639317003067707,25.726976047787133,0.4007563394398253,-0.008134472671541472,1.8794350547230945
16.633333333333333,17.338196779095682,371.57149172821636,0.009649886795199025,-0.0010084096107087657,1.5688418019274335,-0.0011153775161999667,25.741365004230797,0.4621694834714295,-0.006952276282051127,1.8053535871733666
16.666666666666668,17.33965949871237,372.42980380437206,0.008926503048018461,-0.001849342531468175,1.5687943786701248,-0.001327246633399009,25.75776009619048,0.5210975707060284,-0.005770079892560655,1.7312721196236307
16.7,17.34123661685278,373.2886945265223,0.00879280932353439,-0.0027394792415754154,1.5687179450376851,-0.001496376004541241,25.776078476537304,0.5772492192071772,-0.0045878835030703086,1.6571906520739026
16.733333333333334,17.342934344664215,374.14822573053846,0.009278446075533743,-0.003613752855965189,1.5686119113766794,-0.0015827939258710574,25.796173540449953,0.6269422101815483,-0.0005819654130527086,1.322986144075292
16.766666666666666,17.344753603173025,375.00845219886196,0.010392920502821501,-0.00436899694169793,1.568478366535507,-0.0015332689964889042,25.8177425073669,0.665272833094644,0.0035534611759822105,0.9768512307105724
16.8,17.34668648951305,375.86941654698154,0.012075586665795264,-0.004891487080084695,1.5683232322896705,-0.001345896514138954,25.8403968645402,0.6920656255622563,0.007688887765017569,0.6307163173458161
16.833333333333332,17.348716508605147,376.7311485752235,0.014182546305324558,-0.005084046174589754,1.568155924819972,-0.0010206764788211315,25.863752017621657,0.7073205875843701,0.01182431435405249,0.28458140398109655
16.866666666666667,17.35081874493691,377.5936652949246,0.0165043381672354,-0.004862705877259934,1.5679889027657763,-0.0005576088905354636,25.887423372263097,0.7110377191609962,0.01595974094308785,-0.061553509383659666
16.9,17.352960452724606,378.45697111907805,0.018788377451794843,-0.004153186583210447,1.5678371057493612,4.588519559016517e-5,25.911021822851772,0.7029075176479759,0.020095167532122767,-0.407688422748379
16.933333333333334,17.355100004936055,379.32105726382,0.020723662615548307,-0.0029051084068799304,1.5677179378303407,0.0007477405328965691,25.934215866301685,0.687978289896943,0.021568353022514395,-0.434324199739366
16.966666666666665,17.35719048982371,380.1859080032053,0.021952455624753786,-0.0011246492042871789,1.5676494420829936,0.0014874442056067257,25.95689717825464,0.673512272352236,0.02278559525754987,-0.43024388227572286
17.0,17.359183609784324,381.0515074463846,0.022137730424107372,0.0011492919370305011,1.5676485171055257,0.002267197673157012,25.979109258534717,0.659245264904777,0.02400283749258547,-0.42616356481207934
17.0,17.359183609784324,381.0515074463846,0.022137730424107372,0.0011492919370305011,1.5676485171055257,0.002267197673157012,25.979109258534717,0.659245264904777,0.036873768445602605,-1.2544407949536365
17.033333333333335,17.361021939340525,381.91783467021924,0.02114555744965933,0.0040978116784068565,1.567733580192155,0.0035164641733941527,26.00037963600674,0.616750789255075,0.03808222156862226,-1.295227744028359
17.066666666666666,17.362621488611698,382.7848476469959,0.01865233272291356,0.007871565947647052,1.5679308708216726,0.004806012444398537,26.020210871540954,0.5728967486362183,0.03929067469164178,-1.3360146931030774
17.1,17.363890020528554,383.65249771720426,0.0141501140268953,0.01240685132350839,1.5682668101690493,0.006135842486170383,26.038557646305055,0.5276831430481994,0.040499127814661445,-1.3768016421778002
17.133333333333333,17.364731622950146,384.520734578072,0.007216227858387811,0.017648503822865758,1.5687658397840065,0.007505954298709341,26.055374641466734,0.48110997249103027,0.04170758093768097,-1.4175885912525186
17.166666666666668,17.36504520801042,385.3895062376061,-0.002499992499139906,0.023549148489177316,1.5694507098653898,0.008914022597305936,26.07061667104386,0.43325742611155516,0.04291603406070062,-1.4583755403272411
17.2,17.364723310122027,386.25875898261927,-0.015288055837620365,0.03006842837194191,1.5703427135629022,0.010362213318018076,26.084238983436684,0.384050810017927,0.04412448718372015,-1.4991624894019597
17.233333333333334,17.36365219871439,387.12843787417916,-0.03140361552772535,0.037143741048815446,1.571461468782566,0.01177843481137573,26.096230269854928,0.3359762575606251,0.04008639388254433,-1.3590184411154564
17.266666666666666,17.361715836600947,387.9984889084775,-0.051111047292289616,0.04460920317506939,1.5728232531817137,0.01303136553330798,26.106706544256816,0.29356248840068033,0.03508944943339514,-1.185807708481377
17.3,17.35880533543037,388.8688637103368,-0.0745507604094549,0.05224993764817679,1.5744373671502911,0.014117731440268726,26.11586525453817,0.25692241032853375,0.030092504984245424,-1.012596975847279
17.333333333333332,17.354818420511812,389.7395201206575,-0.10168584233867015,0.059879697757844005,1.5763065156111795,0.015037532532257689,26.123898857068582,0.2260560233441946,0.025095560535096238,-0.8393862432131995
17.366666666666667,17.349659180954475,390.61042226191773,-0.13232948458168226,0.06733396581859419,1.5784273999313811,0.015790768809275123,26.13099980821765,0.20096332744765444,0.020098616085946524,-0.6661755105791018
17.4,17.343235975249744,391.4815405134847,-0.1661918860815804,0.07446579102198227,1.5807918209268979,0.016377604866725435,26.137360687671098,0.18163213210844487,0.015101671636797338,-0.49296477794502236
17.433333333333334,17.335461913589636,392.3528513759105,-0.20288757595406803,0.08114962221218867,1.5833870599047035,0.016810033921989737,26.143162819356657,0.16717417630655915,0.010969505791599457,-0.3838026738332115
17.466666666666665,17.326256114155644,393.22433725695043,-0.24192188587894958,0.08729919901346556,1.5861960389303893,0.01711131918313584,26.14853791579897,0.1558665027845383,0.007224118345390064,-0.3032867756798222
17.5,17.31553856737819,394.09598346057174,-0.28278987936208705,0.09285162308430392,1.5892000667520478,0.017289990015327817,26.153581856121697,0.1470773959351426,0.0034787308991802712,-0.2227708775264244
17.5,17.31553856737819,394.09598346057174,-0.28278987936208705,0.09285162308430392,1.5892000667520478,0.017289990015327817,26.153581856121697,0.1470773959351426,0.0695469395838634,1.722155027681363
17.533333333333335,17.30320033233247,394.9677892558969,-0.3241840569586484,0.09881015589721458,1.5923905256802153,0.01962617792278641,26.159436933318702,0.20409957206538892,0.0706243348636455,1.6991755401332467
17.566666666666666,17.28901592047367,395.8398002952572,-0.3659202084433058,0.10607518808091265,1.5958019188667023,0.02199827900623747,26.167179983338077,0.26035576527735793,0.07170173014342748,1.6761960525851327
17.6,17.272736355550578,396.71207151444634,-0.40900748677071663,0.11445964718552873,1.5994746390455046,0.024406293265681486,26.176785473415876,0.315845975571062,0.07277912542320958,1.6532165650370167
17.633333333333333,17.254118960204156,397.58465562273494,-0.45423947438372336,0.12379445775909051,1.6034431147787922,0.02685022070111801,26.188227870788165,0.3705702029464902,0.07385652070299156,1.6302370774889028
17.666666666666668,17.23292431619362,398.45760287781144,-0.5022247134381663,0.13392987384731533,1.6077362969892854,0.02934765103111777,26.201483302991587,0.42473249171687744,0.07493391598277364,1.6072575899407866
17.7,17.208912450951832,399.3309612658632,-0.5533997095446757,0.1447632212284277,1.6123789181951116,0.03192453140539006,26.21654409066879,0.47863383409658544,0.07444383063565836,1.566095008289746
17.733333333333334,17.181842220486622,400.2047766683857,-0.6082739174333102,0.15600179851887228,1.617391670200917,0.03412411559260013,26.233318149682443,0.5269758808983906,0.05636222584050561,1.320867222866271
17.766666666666666,17.151504525504514,401.0790877044024,-0.6672118728997669,0.16712048123711293,1.6227785416151177,0.035697121692605686,26.251582088082245,0.5668669113758469,0.0382806210453548,1.0756394374428224
17.8,17.117728736836494,401.9539248089759,-0.7302652934560073,0.1774942341554541,1.6285248407517707,0.036671068443618005,26.271030050502862,0.598626148489616,0.020199016250202043,0.8304116520193475
17.833333333333332,17.080384236332307,402.82931004936427,-0.7969247435107313,0.18670720248344666,1.634598577344099,0.03704300890537225,26.291400182706337,0.6222194071332028,0.002117411455051222,0.5851838665958987
17.866666666666667,17.03937136187023,403.70525734173236,-0.8664189493274521,0.1943958783451602,1.640955134910163,0.03680922998839795,26.312419940797376,0.6375971775146062,-0.015964193340101518,0.33995608117242393
17.9,16.994617433524397,404.5817723792743,-0.9377940398605407,0.20025939441155138,1.6475402361167055,0.03598185500835725,26.333813313694233,0.6449261127343499,-0.031835953762960015,0.12510591079985636
17.933333333333334,16.94609030554239,405.4588541389199,-1.0096503988319505,0.20419273227355159,1.6542869583545383,0.03481548986654661,26.355376438305477,0.6477061515918581,-0.036412317163790314,0.06552786134416079
17.966666666666665,16.89376256212453,406.33649660919133,-1.0805990621958566,0.206237062303525,1.6611308667740412,0.0334985523562585,26.376985064758813,0.6485273783777401,-0.04098868056462013,0.005949811888471587
18.0,16.83760178418652,407.2146889439806,-1.1494062535118614,0.2065488014869517,1.668013959924888,0.0320651540194827,26.398585120361503,0.6478587072401412,-0.04556504396545043,-0.05362823756722396
18.0,16.83760178418652,407.2146889439806,-1.1494062535118614,0.2065488014869517,1.668013959924888,0.0320651540194827,26.398585120361503,0.6478587072401412,0.08304304555719504,0.1166981681555711
18.033333333333335,16.77753047509774,408.09341305287984,-1.2137895120792057,0.20700268551285053,1.6749016948193645,0.034517564613525044,26.420206734840292,0.6482829191414429,0.06410159008533176,-0.09124545407753949
18.066666666666666,16.713309074859637,408.97263201843697,-1.2737607573887486,0.20882664874546247,1.6818293145159602,0.03633859335850449,26.441726965481212,0.6417756769683031,0.04516013461347048,-0.2991890763106279
18.1,16.644706783501796,409.8522995979494,-1.3310764514816367,0.21138586706470958,1.6888316296735557,0.037528240254422515,26.462914763815128,0.6283369807207295,0.026218679141607193,-0.5071326985437385
18.133333333333333,16.5715506553978,410.73236533684775,-1.3868450311040548,0.21415134660799773,1.6959239599160785,0.03808650530127841,26.48353908137288,0.6079668303987221,0.007277223669745925,-0.7150763207768269
18.166666666666668,16.493715016141856,411.612774252544,-1.4416825060955603,0.2166766081961488,1.7031057599534118,0.03799941887098122,26.50336201384352,0.5799725279832123,-0.011664231802117364,-0.9230199430099375
18.2,16.411118794026173,412.4934658437356,-1.495782741385969,0.2185854015512526,1.7103623482137085,0.03729899791216361,26.52213476590152,0.5459416659820213,-0.029177430563617504,-1.0601420238581267
18.233333333333334,16.32371779689858,413.3743774549725,-1.5489385099902642,0.21959952878931402,1.717668059345076,0.03618818873601725,26.53981536358075,0.5159375407708702,-0.03825221989254195,-0.7788371100935004
18.266666666666666,16.231491747868123,414.2554523901721,-1.6006545419640106,0.21952826102865647,1.7249900711975001,0.0347631930891586,26.556626628280657,0.4947304124366625,-0.04732700922146543,-0.4975321963289042
18.3,16.13444178405201,415.1366440227328,-1.650254663752646,0.21822496469305963,1.7322896003624744,0.0330343796262942,26.572893328755356,0.4828344211217775,-0.05640179855038988,-0.21622728256427787
18.333333333333332,16.03258796624661,416.0179182084797,-1.696980416919844,0.21555244806867593,1.7395231840876932,0.031003073185799507,26.58891977669387,0.4803152602657054,-0.06547658787931336,0.06507763120031845
18.366666666666667,15.925967372952885,416.8992516123125,-1.7400338460767906,0.21137740867689933,1.746644062609698,0.028651607877665863,26.605021733436697,0.48738407635868025,-0.0745513772082378,0.34638254496494475
18.4,15.81463655223773,417.78063280846374,-1.7785630332390772,0.20558155628617278,1.7536017548641645,0.02603948792103949,26.62151242497637,0.5033296622653334,-0.07801535904150689,0.5606258892579143
18.433333333333334,15.698683777351665,418.66206813927306,-1.8113007153993326,0.1982934988754779,1.7603372013173169,0.023553020840200372,26.638603396482253,0.5235347879529105,-0.06770989132339716,0.610293831812199
18.466666666666665,15.578179512730882,419.5435603400987,-1.8372446168988903,0.18980414652398833,1.7668051638719036,0.021430757620508757,26.656413573320286,0.5451482410977598,-0.05740442360528854,0.6599617743664783
18.5,15.453170474658412,420.4251059360487,-1.8557502328805782,0.18054583484808429,1.7729769136945903,0.019704200651438512,26.674975209787583,0.5677934984130144,-0.047098955887178814,0.709629716920763
18.5,15.453170474658412,420.4251059360487,-1.8557502328805782,0.18054583484808429,1.7729769136945903,0.019704200651438512,26.674975209787583,0.5677934984130144,0.006655449156426435,-0.017288847115665362
18.533333333333335,15.323672418865598,421.30669149648264,-1.8661139227583754,0.1716360153420696,1.7788437503985448,0.019710073934364292,26.693888620993455,0.5669081591543718,-0.006303052180874457,-0.03583150840288181
18.566666666666666,15.189645229892378,422.1882756377355,-1.8689388571847816,0.16354880637760297,1.7844284373674353,0.019283997172713754,26.712762219412213,0.565404731186156,-0.019261553518173966,-0.054374169690096286
18.6,15.051067473104073,423.0698149096902,-1.8654868634054522,0.1558913858338262,1.7897518080361257,0.018425970366486116,26.73157540208687,0.5632832145083655,-0.03222005485547486,-0.07291683097731275
18.633333333333333,14.907960747863712,423.9512749608114,-1.8566236748608793,0.14830942411893114,1.7948220519651106,0.017135993515682194,26.750307566060442,0.5605436091210019,-0.04517855619277437,-0.09145949226452721
18.666666666666668,14.7603845908801,424.83262971676726,-1.8428989599556094,0.14047468501601032,1.7996362917991495,0.015408991355318572,26.768937948881536,0.5571632952231442,-0.05813705753007527,-0.11000215355174366
18.7,14.608435771313422,425.7138614602962,-1.82459380926654,0.13206001566734688,1.8041810110674859,0.013211594070856088,26.78744179096008,0.5529935478587229,-0.06946441616326351,-0.12127502235251908
18.733333333333334,14.452251024623507,426.59496163975433,-1.8015992276340522,0.12286173196031204,1.808431682108496,0.010847589657732384,26.805813605238217,0.5493883109108444,-0.07029791740476975,-0.08577812329206572
18.766666666666666,14.291982800236585,427.4759269210762,-1.7736130365200458,0.11285790085257166,1.8123622506854928,0.008492254067091237,26.824082715860264,0.5471287666693625,-0.07113141864627588,-0.05028122423161614
18.8,14.127794204317613,428.35675862517144,-1.7402762648439882,0.10212856466807566,1.8159473731166402,0.006107761333175677,26.84229894156518,0.5460463296874264,-0.07196491988778209,-0.014784325171162759
18.833333333333332,13.959859709472216,429.2374635187941,-1.7013551076753675,0.0906805863844223,1.8191628313446147,0.0036950389828913103,26.860498845873934,0.5461451338327281,-0.07279842112928822,0.02071257388928683
18.866666666666667,13.78836649535933,430.118054120699,-1.656648345085061,0.07853161725411281,1.8219850711087628,0.0012532389876054163,26.87872218467204,0.5474535923784564,-0.07363192237079445,0.0562094729497402
18.9,13.613514901135956,430.9985490046455,-1.606004398201783,0.06569804930837436,1.824391384471976,-0.0012108793564345076,26.897008376947003,0.5498337043487203,-0.07377253148510135,0.07755995998081384
18.933333333333334,13.435521253261063,431.8789743265148,-1.5492515529006514,0.05223466646123391,1.8263586991156917,-0.0036476155527867885,26.915374357885938,0.5522707609986293,-0.07203074698137793,0.06047861227628137
18.966666666666665,13.254611465349022,432.759360308164,-1.4862999633026424,0.03822287312802036,1.8278672211050895,-0.006024489715376879,26.93381598855054,0.5541016376756812,-0.0702889624776547,0.0433972645717507
19.0,13.071019895618493,433.6397406165185,-1.4171624203172666,0.023765927691115234,1.8289010701672466,-0.008336560171724603,26.952309928832594,0.5552254428669235,-0.06854717797393128,0.026315916867218223
19.0,13.071019895618493,433.6397406165185,-1.4171624203172666,0.023765927691115234,1.8289010701672466,-0.008336560171724603,26.952309928832594,0.5552254428669235,-0.06518469501638514,-3.371156369079542
19.033333333333335,12.884990244201587,434.52013134175576,-1.3420235873028348,0.00930862952230737,1.8294513522148812,-0.010490509095025845,26.968935257799142,0.4420146607400843,-0.06405224038168293,-3.4214905585304716
19.066666666666666,12.696778090161583,435.4004669659188,-1.2614898240975378,-0.0048548912107932995,1.8295249062895405,-0.012606709530503407,26.981758930589546,0.32712607229822954,-0.06291978574698084,-3.4718247479813957
19.1,12.506656079017638,436.2806661288434,-1.1761902812455327,-0.01882406247900708,1.8291298534875895,-0.014685161478157892,26.990725020326632,0.21055967754132532,-0.06178733111227862,-3.5221589374323248
19.133333333333333,12.314914769708128,437.16065338667465,-1.0866359653639672,-0.032688624670227845,1.8282711273580154,-0.016725864937988687,26.99577760013324,0.09231547646940588,-0.06065487647757653,-3.5724931268832494
19.166666666666668,12.121859990203934,438.04035827893165,-0.99323884658089,-0.04653135151086515,1.826950962964618,-0.018737649336634202,26.996858171904805,-0.027906824615589812,-0.05952242184287431,-3.6228273163341784
19.2,11.927813424752824,438.91971455023156,-0.8963355491462773,-0.06046003925250518,1.8251684585311458,-0.020757014065912377,26.993867383892727,-0.15134859027723757,-0.058389967208172217,-3.673161505785102
19.233333333333334,11.733113339515384,439.79865795784843,-0.7960115462780296,-0.07443468723400291,1.8229194679377656,-0.02249077426721616,26.986861304831585,-0.2680384408314967,-0.04569898276601593,-3.3303836844482486
19.266666666666666,11.538079655326841,440.6771320941721,-0.6922908129568295,-0.08818276879547877,1.8202079573427041,-0.02370285201464787,26.976172540408214,-0.3699472350555318,-0.027536380991499514,-2.8015131222856247
19.3,11.343006215186573,441.55508975173507,-0.5852306249946939,-0.10123153768130447,1.8170485078714464,-0.02431688523112794,26.962377709548786,-0.45447785634640325,-0.009373779216981154,-2.2726425601229443
19.333333333333332,11.148142916694631,442.43249488701514,-0.4752885069490842,-0.11312054064741255,1.8134721151544508,-0.024326634508785354,26.9460638074635,-0.52141809898112,0.00878882255753527,-1.74377199796032
19.366666666666667,10.953695881827812,443.30932351631003,-0.36327090675230905,-0.12342405870201116,1.8095248127580559,-0.023730963727292064,26.927812380936032,-0.5707293228770841,0.02695142433205363,-1.2149014357976395
19.4,10.759831429210303,444.18556411748557,-0.2502088160417845,-0.1317117332204431,1.8052653678881556,-0.0224698248269523,26.908218480713877,-0.6018566451542252,0.04511402610657005,-0.6860308736350154
19.433333333333334,10.566661224532535,445.06121615959466,-0.13752378359062212,-0.13762349022476802,1.8007693413106924,-0.020693363372078548,26.88787084170617,-0.616187507864411,0.05725437254103566,-0.21280984293922345
19.466666666666665,10.374264573173125,445.9362920850921,-0.026952287790732665,-0.1410884658283729,1.7961184779141879,-0.01875598533371979,26.867280024867384,-0.616996851229245,0.05856772685645971,0.16036278319733727
19.5,10.182713912027248,446.8108193616263,0.07976727896363739,-0.14228498813535095,1.7913899426031334,-0.01678891893402243,26.846877972544643,-0.6054973088328806,0.059881081171883906,0.5335354093339377
19.5,10.182713912027248,446.8108193616263,0.07976727896363739,-0.14228498813535095,1.7913899426031334,-0.01678891893402243,26.846877972544643,-0.6054973088328806,-0.037644387515312655,0.39430362302824756
19.533333333333335,9.99212297035363,447.68484875840613,0.17991803715329707,-0.14315071737761179,1.786636293062932,-0.017984292510835078,26.826941943646204,-0.5898197102439482,-0.03407802709344288,0.5463522923076418
19.566666666666666,9.802775684352415,448.55847255037565,0.27315900938201804,-0.1451374501719334,1.781834118775434,-0.019060787406918536,26.807612972850336,-0.5690738226790383,-0.03051166667157348,0.6984009615870199
19.6,9.614964802983824,449.43178630227357,0.36099433069387676,-0.14791697264311365,1.7769516708402628,-0.020018403622273178,26.78906000312289,-0.5432596461381454,-0.026945306249703708,0.8504496308664142
19.633333333333333,9.428947894488598,450.3048802087667,0.44455603138927424,-0.15120494047165103,1.7719673407096264,-0.02085714115689878,26.77145197742975,-0.5123771806212764,-0.023378945827834313,1.0024983001457923
19.666666666666668,9.24495165987806,451.17784074773425,0.5246599912382648,-0.15475550557357487,1.7668684266374335,-0.02157700001079546,26.754957838736765,-0.4764264261284251,-0.019812585405964537,1.1545469694251864
19.7,9.063176421547151,452.05075221443246,0.6018663920856039,-0.15835541778818601,1.7616497868775276,-0.02217789003506108,26.73974653076668,-0.4354089289347905,-0.01624622498409514,1.3065956387045645
19.733333333333334,8.883798503136113,452.9236972568003,0.6765452849406279,-0.1617900632218356,1.7563132277989906,-0.022554618384656094,26.72596670444534,-0.3911290048237914,-0.006306291240280351,1.3493218636934696
19.766666666666666,8.70696550334912,453.79675480672574,0.7489388348653093,-0.16475699820856196,1.7508691267938241,-0.022588396066371873,26.713683982364508,-0.34562417692985276,0.004451735697068759,1.3780157801080317
19.8,8.532792830022649,454.66999734412786,0.8190484907783722,-0.16696177584533792,1.7453378711663432,-0.022260844822031584,26.7029348880835,-0.2992096775416983,0.015209762634419017,1.4067096965225974
19.833333333333332,8.361363716974907,455.5434907970608,0.8866091753931095,-0.16815548983511067,1.739749705095921,-0.021600719531347602,26.693745197110953,-0.2522846887762086,0.025967789571768124,1.43540361293716
19.866666666666667,8.192733722758812,456.41729552118426,0.9511780074393154,-0.16812600170109032,1.734141841601335,-0.020560055353118056,26.686149299538997,-0.20403049422036965,0.03672581650911838,1.4640975293517253
19.9,8.026932215709374,457.29146659286516,1.0121816827341124,-0.16668669629707072,1.7285573064065427,-0.019094044187393907,26.68018444893583,-0.15370208440274963,0.04748384344646749,1.4927914457662879
19.933333333333334,7.863959553521406,458.16605444117005,1.068873817877227,-0.1637147250016412,1.7230457052752817,-0.01741462249379419,26.67586988713902,-0.10484861511609041,0.049926358594118446,1.3822311399903564
19.966666666666665,7.703796879142527,459.0411040988371,1.1203241681440956,-0.15929737740931446,1.7176585643452646,-0.015750519690616107,26.673114770394793,-0.061300462414522895,0.04991980959657244,1.2306580221038863
20.0,7.546428753810987,459.91665314176703,1.1657144316369568,-0.15367511668655612,1.712439259905578,-0.014086635187356042,26.671727051452905,-0.022804746975830667,0.04991326059902642,1.0790849042174002
20.0,7.546428753810987,459.91665314176703,1.1657144316369568,-0.15367511668655612,1.712439259905578,-0.014086635187356042,26.671727051452905,-0.022804746975830667,-0.06601613405093508,0.6924234762557988
20.033333333333335,7.391885403392649,460.7927359770472,1.2033554692648196,-0.1486738040867592,1.7074063848881005,-0.016266242863907442,26.671371258295384,0.002047718504013956,-0.0647603265421428,0.798724452534811
20.066666666666666,7.240369618346437,461.6693990208964,1.2336670636281954,-0.14574347623956296,1.7025046754015611,-0.018403990290165453,26.671902936751792,0.03044354985982175,-0.06350451903335064,0.9050254288138116
20.1,7.092096587585949,462.5466899549971,1.2588218814677767,-0.14454458465684128,1.6976709393641494,-0.020499877466130714,26.673440199017996,0.062382747091600604,-0.06224871152455835,1.0113264050928237
20.133333333333333,6.947251701962971,463.42465522093124,1.2805828644899833,-0.14478358032346825,1.692852414242828,-0.022553174506727457,26.676101141145594,0.09785764519217263,-0.0609929040157662,1.1176273813718247
20.166666666666668,6.8059967147472245,464.3033412464798,1.3003646305490428,-0.14620847917598884,1.6880053626247364,-0.024552865212985022,26.680005754848942,0.1367525557511861,-0.05973709650697391,1.2239283576508366
20.2,6.668472138563574,465.1827949396241,1.319299745275513,-0.14857072047116476,1.6830945390026617,-0.02647070528312928,26.685260901698545,0.17877086662659886,-0.056488125484279984,1.3092978021815158
20.233333333333334,6.534798380396409,466.06306272295217,1.3383249862035296,-0.15155813191372342,1.6780938309621085,-0.02802358169056589,26.691922242484384,0.22093942019075805,-0.03650608513303809,1.2189421898092105
20.266666666666666,6.405068844304704,466.9441880421249,1.3582066274199156,-0.15471930596398942,1.672988925218544,-0.028907417189146422,26.699947347408717,0.26006489964485774,-0.016524044781798322,1.1285865774369146
20.3,6.27933479688906,467.82620577464604,1.3793322053993564,-0.15755067180821178,1.6677828871555558,-0.029125018284425177,26.709226437836783,0.29617855303906876,0.0034579955694435567,1.038230965064609
20.333333333333332,6.157612246067644,468.7091427720807,1.401677291896606,-0.15961524885309136,1.6624936080540464,-0.02866229728354754,26.719659241892902,0.32928272442058554,0.023440035920683312,0.9478753526923134
20.366666666666667,6.0398753477155225,469.5930181613436,1.4247704559289078,-0.1605555273567421,1.6571546150766834,-0.027569851592064692,26.73114537046269,0.3593689949015094,0.04342207627192521,0.8575197403200079
20.4,5.926075717406471,470.4778448904216,1.447883028728923,-0.16014790157812903,1.6518066034143999,-0.025987806423154416,26.74358363365661,0.3864140490875009,0.05867695379873659,0.7663775766709416
20.433333333333334,5.816150177931547,471.3636301378301,1.470117402336541,-0.15829916049627327,1.6464946168196901,-0.024127285849282386,26.756871979038934,0.4103827581042439,0.05645259936174342,0.6723270485908686
20.466666666666665,5.71002110304846,472.2503753692323,1.4904087492167346,-0.15505055798688488,1.6412677833325224,-0.022261828149445884,26.77090745534597,0.43122960799535287,0.05422824492475049,0.5782765205108056
20.5,5.607611049275619,473.1380781389755,1.507678147925733,-0.1506293059606267,1.636170217744467,-0.02049129255923731,26.78558562358164,0.4489379832110469,0.05200389048775733,0.48422599243073244
20.5,5.607611049275619,473.1380781389755,1.507678147925733,-0.1506293059606267,1.636170217744467,-0.02049129255923731,26.78558562358164,0.4489379832110469,-0.024713165459739637,-1.0268159353943105
20.533333333333335,5.508885419243729,474.02672549794335,1.520552731096995,-0.14636173287990392,1.6312239492504708,-0.02129279999496995,26.79998040224532,0.414767712232486,-0.023377280684215785,-1.0234003233192384
20.566666666666666,5.413927330860846,474.91627262670283,1.5291587198690653,-0.14330703301294206,1.626399299293544,-0.022049777938185012,26.813238069438647,0.3807112949897645,-0.022041395908692078,-1.0199847112441667
20.6,5.322835322587191,475.8066664435579,1.5347313452846887,-0.14131901127445656,1.6216582887515856,-0.0227622263888827,26.825362420286147,0.34676873148287557,-0.02070551113316823,-1.0165690991690948
20.633333333333333,5.235693127966934,476.6978533927866,1.5383148397067496,-0.14026411186135837,1.616967653724226,-0.023430145347062867,26.836357249912346,0.3129400217118255,-0.01936962635764452,-1.013153487094023
20.666666666666668,5.152572698982273,477.5897797943769,1.5407881319264394,-0.14001965314967305,1.6122983666215442,-0.02405353481272567,26.84622635344178,0.27922516567660804,-0.01803374158212067,-1.009737875018951
20.7,5.073537406442617,478.48239193048977,1.5428866897272198,-0.14047302062227787,1.6076252839371066,-0.02463069999672814,26.85497355306568,0.24567306121322666,-0.016697856806596963,-1.0063222629438793
20.733333333333334,4.998641448383376,479.3756367140385,1.5452194889894313,-0.1414870878899269,1.602927580072232,-0.02506622392035256,26.86263866695533,0.2150366665858858,-0.009979934323482553,-0.8476247986817644
20.766666666666666,4.927926452303388,480.26946316112566,1.5483008167074352,-0.14283345008484785,1.598189768874982,-0.02528316936690793,26.869368417412694,0.18953576436746877,-0.0028724574374901796,-0.6776879614362136
20.8,4.861417777557909,481.16382576650375,1.5524410110846307,-0.14427753273033844,1.5934042735249576,-0.025263028965501453,26.87534003263708,0.16970432681671047,0.004235019448502946,-0.5077511241906445
20.833333333333332,4.799123993565916,482.05868525833165,1.5577217632890268,-0.14559715988570818,1.588571997918106,-0.025002457989757976,26.880744462058466,0.15563885554412424,0.011342496334495314,-0.3378142869450936
20.866666666666667,4.74103844874122,482.9540080591315,1.5640398309782206,-0.1465837990063576,1.5837009884248319,-0.024499344782729193,26.885781995657894,0.147422465857889,0.01844997322048844,-0.16787744969952456
20.9,4.687139511051768,483.84976660952356,1.5711303161067272,-0.14706753676445408,1.5788053718730308,-0.02378214960666919,26.890633277939788,0.14413473832771106,0.02555745010648081,0.0020593875460262964
20.933333333333334,4.637395586814774,484.7459376043246,1.5785975992223142,-0.1469434158356796,1.573903509692108,-0.022913682608412447,26.895423796890206,0.14375140684619378,0.027648943269067597,0.010339462867966854
20.966666666666665,4.591768374683545,485.64250070781395,1.5859632238707675,-0.14617339075426838,1.5690163332733071,-0.021967260325402756,26.90021686570186,0.14390960209554277,0.028957660235937474,-0.00660802874177464
21.0,4.550215729566823,486.5394365820994,1.5927124315063983,-0.1447864218996694,1.564165353464808,-0.02098019303475696,26.90500704288693,0.14340687627732124,0.03026637720280749,-0.023555520351517936
21.0,4.550215729566823,486.5394365820994,1.5927124315063983,-0.1447864218996694,1.564165353464808,-0.02098019303475696,26.90500704288693,0.14340687627732124,-0.020132889508988668,-0.429209077945358
21.033333333333335,4.5127139878078095,487.4367219200916,1.5979932713416485,-0.14347471313512883,1.559362997379803,-0.021632394447601917,26.909552926642533,0.1294692700821311,-0.018999195261706972,-0.4070472937660109
21.066666666666666,4.479307756280697,488.33432306218936,1.601755848048899,-0.14283074075876226,1.5545929578348854,-0.022246806052204093,26.913646535627286,0.1162703900262538,-0.017865501014425394,-0.38488550958666623
21.1,4.450051779747634,489.23220466621393,1.6046459016891699,-0.1427525355413956,1.549834573149612,-0.02282388183843016,26.917314753359022,0.10380217724781704,-0.016731806767143694,-0.3627237254073192
21.133333333333333,4.4249928567926915,490.1303325391141,1.6071885736546963,-0.14314952400310574,1.545070415683138,-0.02336807996105123,26.920582946286068,0.09198549417979429,-0.015598112519862116,-0.34056194122797445
21.166666666666668,4.404170522867605,491.0286738503389,1.6097777038042251,-0.1439647676173428,1.540286215199238,-0.02387640704468883,26.923459499820506,0.08087347680709671,-0.014464418272580418,-0.3184001570486274
21.2,4.387621726748497,491.9271961544363,1.6127715779759066,-0.14511082848355908,1.5354694920574448,-0.024330883781690408,26.92597705843957,0.07078527929495765,-0.013177245534997235,-0.2935139465231731
21.233333333333334,4.375379155899233,492.8258679898638,1.616475219283946,-0.14647050526551933,1.5306102571497286,-0.02467282072815105,26.92819348836705,0.06276270930579794,-0.007474768718567244,-0.19025081989138562
21.266666666666666,4.367463722773108,493.72466157076474,1.6210669820914365,-0.1478962502003599,1.5257040923171874,-0.024826938405162837,26.930199006578533,0.05814206741994755,-0.001772291902137857,-0.08698769325960914
21.3,4.363887727896232,494.62355237109244,1.6266289668378056,-0.14921955197137704,1.5207513137135606,-0.02479166072989343,26.932109025996514,0.056948926964547064,0.003930184914292137,0.01627543337217835
21.333333333333332,4.364650053203021,495.522520643293,1.6330760657667265,-0.150286410521538,1.5157583852216134,-0.024567129575122026,26.934043001379326,0.05918027322253267,0.009632661730721519,0.11953856000395477
21.366666666666667,4.369736915832002,496.42155101604834,1.6401780898775529,-0.1509728246111585,1.5107366241262483,-0.024161318236144712,26.936109003051083,0.06466667813641963,0.015335138547151517,0.22280168663574226
21.4,4.3791292874506915,497.32063069596165,1.6476464610778983,-0.15118537751038133,1.50569981388498,-0.02359734213678609,26.93839819109399,0.07291695190185729,0.020721328509607038,0.31934389484087866
21.433333333333334,4.392803015287163,498.219749440043,1.6551355935653227,-0.15086116661519317,1.5006641698532892,-0.022913546104663514,26.940984800899834,0.08311628841716244,0.021716155861780433,0.32257210812435716
21.466666666666665,4.410728822130046,499.11889955570877,1.6622428938273246,-0.14996780344742455,1.495648339284625,-0.022163504371187547,26.94392614316996,0.09412626528331333,0.02271098321395372,0.3258003214078353
21.5,4.432872040715009,500.01807519239037,1.6685190570394242,-0.14852090187184744,1.490672076341646,-0.021389624787594996,26.94724523014,0.10504573942328636,0.02370581056612711,0.3290285346913138
21.5,4.432872040715009,500.01807519239037,1.6685190570394242,-0.14852090187184744,1.490672076341646,-0.021389624787594996,26.94724523014,0.10504573942328636,-0.015389845696107612,-0.3022389034453218
21.533333333333335,4.459211032197613,500.91726457252526,1.6732749261165205,-0.1471117487538521,1.4857464511096745,-0.02188133755232998,26.950581651595865,0.09522376723882259,-0.014112920187990097,-0.28707942762247574
21.566666666666666,4.489778914226451,501.8164360997277,1.6765075116802146,-0.14623059938153882,1.4808587634429151,-0.022330486133460996,26.95359909590993,0.08590711091512146,-0.012835994679872717,-0.27191995179963124
21.6,4.524615803334449,502.71555437829954,1.6787475770960716,-0.14579282632626964,1.4759927544341493,-0.022731434343941176,26.956314909021167,0.07716923248782713,-0.011559069171755202,-0.2567604759767852
21.633333333333333,4.563754713619855,503.61458535951306,1.6804298853828936,-0.14571920305317348,1.4711348548933185,-0.02308030138071452,26.95874759609805,0.06906071432584694,-0.010282143663637824,-0.2416010001539407
21.666666666666668,4.607221155901048,504.51349675657286,1.6818766181460307,-0.14595145908040746,1.4662744523490865,-0.023431522712232988,26.960908880581304,0.060872044787618707,-0.009005218155520307,-0.2264415243310946
21.7,4.655038240883719,505.4122566889751,1.6833623855292734,-0.1464347207186939,1.4614022622577085,-0.02375261832696356,26.96281065171308,0.05302656819176634,-0.007595759084389351,-0.20955460666693018
21.733333333333334,4.707226602543518,506.3108337523469,1.6851278766719027,-0.1471000853700118,1.4565103929480272,-0.023926361048262342,26.964474329035582,0.047052223011155074,-0.0025519629948564516,-0.1452977572791142
21.766666666666666,4.76379693379172,507.20919967807924,1.6873635710040154,-0.14779276432181657,1.4515953837745865,-0.02392736321326537,26.965973914909576,0.043279911924981415,0.002491833094675909,-0.08104090789130511
21.8,4.824749725792637,508.10732970873454,1.6901289009668266,-0.1483719399679904,1.4466585906888467,-0.023758011189767475,26.96738431008322,0.04169482409444303,0.007535629184208808,-0.01678405850348913
21.833333333333332,4.8900765720892,509.00520243494134,1.693373623972263,-0.1487079386903614,1.4417056922290925,-0.023413129150657647,26.968783578222084,0.042402277271480965,0.012579425273741174,0.04747279088432002
21.866666666666667,4.959754612051249,509.9028016195507,1.6968825303601496,-0.14870096271972144,1.4367477247704086,-0.022912654216306443,26.970239558867434,0.044996590846494024,0.01762322136327407,0.111729640272136
21.9,5.033756158004186,510.80011266404665,1.7003968860810263,-0.14827825133565484,1.431797416423126,-0.022281570404157444,26.97180382122452,0.048969389926902286,0.022401372305804027,0.17058114108551542
21.933333333333334,5.112049837067777,511.6971222079406,1.7036286974735553,-0.14739249247426187,1.4268688026924123,-0.021546761415942126,26.9735120284908,0.05377364483619951,0.02367008355423669,0.15802254816446953
21.966666666666665,5.194600591156079,512.5938181287705,1.7062607112645192,-0.1460218227281593,1.421977226478276,-0.020737010637680426,26.975383937855952,0.058823671113949774,0.024938794802669216,0.145463955243425
22.0,5.281369521109328,513.4901895295156,1.7079468065366303,-0.1441702769268118,1.4171392648193986,-0.01988177076300324,26.977422868554484,0.0635201652256134,0.026207506051101875,0.1329053623223791
22.0,5.281369521109328,513.4901895295156,1.7079468065366303,-0.1441702769268118,1.4171392648193986,-0.01988177076300324,26.977422868554484,0.0635201652256134,0.00516795280658526,0.14397772692535818
22.033333333333335,5.372319248586406,514.3862249043892,1.7081782440187936,-0.14210466234773927,1.4123680776798548,-0.019669422766930195,26.9796205740588,0.0683535361549515,0.007572926957797248,0.1460245288349137
22.066666666666666,5.467436841745305,515.2819086058571,1.7067857898471461,-0.14003697478488603,1.4076656433144716,-0.019376908965816765,26.981980529039596,0.0732551338146076,0.009977901109008981,0.14807133074446904
22.1,5.566710070837888,516.1772251365294,1.7038828889514603,-0.1379165707282596,1.40303287302028,-0.01900431450758518,26.98450498325987,0.07822085107641043,0.012382875260220968,0.15011813265402457
22.133333333333333,5.670119734242154,517.0721603437956,1.6995356991340052,-0.13569744117709728,1.3984723056170332,-0.01855308559098247,26.987195842793092,0.08318093023568923,0.014787849411432703,0.1521649345635799
22.166666666666668,5.777639608984532,517.9667014152786,1.6937672502398626,-0.13333674654492006,1.393987982648029,-0.018019751825683453,26.990056020927433,0.08830276630914008,0.01719282356264469,0.15421173647313544
22.2,5.889237143422846,518.8608368463488,1.686567743822465,-0.13079665167011578,1.3895852130041024,-0.01740612054438694,26.993085638088292,0.09349918221898798,0.019555502647386584,0.1542184268405531
22.233333333333334,6.004873632033603,519.7545564561967,1.6778967735670993,-0.12804500224174073,1.3852705287046627,-0.01672297799952858,26.996280834584955,0.09824990078098324,0.021374986232199612,0.128023966541076
22.266666666666666,6.124504324044687,520.6478510694939,1.6676852342586277,-0.12506271034572916,1.381051415607493,-0.015980153732041757,26.999622104877528,0.10208079199402773,0.02319446981701245,0.10182950624160171
22.3,6.2480792304311725,521.5407116727123,1.655854852349323,-0.12184001344055997,1.376935685340382,-0.01517668001172774,27.003076519065928,0.10503853453042306,0.02501395340182548,0.07563504594212464
22.333333333333332,6.3755431116635135,522.4331296275294,1.6423262586230727,-0.11836370206472022,1.372931531633482,-0.014310434157306855,27.00661456815424,0.10709173515896378,0.026833436986638315,0.04944058564265036
22.366666666666667,6.506834891480156,523.3250967840145,1.6270175366040076,-0.11461703116893321,1.3690476441034132,-0.013376146894160161,27.010204122984703,0.10816246434874872,0.028652920571451346,0.023246125343173284
22.4,6.641886954888234,524.2166053137739,1.609827158114999,-0.11059135125708879,1.3652934222985735,-0.012395565718487628,27.01381903165346,0.10857235501886835,0.03025298548967302,0.00029674050389893764
22.433333333333334,6.780626883799691,525.1076484441909,1.590654126282716,-0.10628645106134048,1.3616781371075628,-0.011388016186012371,27.017440789109287,0.10860722098638206,0.030553762874171064,-0.003436931484078326
22.466666666666665,6.922977657889238,525.9982205525065,1.569401149966936,-0.10170978161912086,1.3582108341613301,-0.01036545488023586,27.02105810845059,0.10844389322155587,0.030854540258669072,-0.007170603472055192
22.5,7.068857654594467,526.8883171658208,1.5459746437605284,-0.09687645627313797,1.35490033383317,-0.00933246941243708,27.02466692092537,0.10815021984786245,0.03115531764316711,-0.010904275460032455
22.5,7.068857654594467,526.8883171658208,1.5459746437605284,-0.09687645627313797,1.35490033383317,-0.00933246941243708,27.02466692092537,0.10815021984786245,0.028745129777559716,-0.03143050585340203
22.533333333333335,7.218181745275957,527.7779348007346,1.5202841123277464,-0.09182858671169289,1.3517547121677942,-0.008335729157467235,27.028247853212104,0.1065073078747113,0.031059285520628723,-0.06714421253567233
22.566666666666666,7.370861886364494,528.6670703019674,1.4923202992467686,-0.08656781735582258,1.3487807936941074,-0.0072618503777285,27.031754180818247,0.10367393901215081,0.033373441263697484,-0.10285791921793883
22.6,7.526801568305023,529.5557217460529,1.4620826763045047,-0.08106415957177186,1.3459863582829459,-0.006095170677478954,27.03514614969837,0.09965336350210541,0.035687597006766485,-0.13857162590020913
22.633333333333333,7.6858950167538636,530.4438888014681,1.4295666106153249,-0.07526492384643335,1.3433803991207676,-0.004851094157005289,27.03838418635246,0.09444238470382045,0.03800175274983524,-0.17428533258247564
22.666666666666668,7.848026644653587,531.3315729288162,1.394751401960789,-0.06910821749370329,1.34097318117378,-0.003579048553561275,27.041428793095502,0.088030745431454,0.04031590849290425,-0.20999903926474595
22.7,8.013070129774151,532.2187776414873,1.3575193588911318,-0.0626021052575034,1.3387765269885634,-0.002251255507553002,27.044239935644363,0.08042421021748518,0.042549050534352116,-0.24572955781499148
22.733333333333334,8.180891117889452,533.105507881386,1.3177375643944182,-0.05577108405763907,1.3368026363110443,-0.0008712233891932338,27.046777434128263,0.07162205100905529,0.040393963611465813,-0.2823707164734467
22.766666666666666,8.351351858549611,533.991769032518,1.2753420902226105,-0.048623894600016544,1.3350619575642646,0.00043931813295673027,27.049001181673983,0.06159950648907155,0.03823887668857975,-0.319011875131898
22.8,8.524308099782838,534.8775677221158,1.2302154955437792,-0.04124399989974625,1.3335641392399777,0.001676982202300281,27.05087083303593,0.05044486328456498,0.03608378976569345,-0.35565303379035323
22.833333333333332,8.699617935705305,535.7629097107659,1.1823609527334855,-0.03370458683971017,1.3323152946792727,0.0028429987087208674,27.052344411436174,0.03805267194480769,0.03392870284280738,-0.39229419244880454
22.866666666666667,8.87713889850288,536.6478009622434,1.1318541848653436,-0.026072032450358246,1.331318986022708,0.003938015115783717,27.05338284626874,0.02436741963226397,0.03177361591992108,-0.4289353511072598
22.9,9.056724423640883,537.5322485956959,1.0787980083030453,-0.018410314416423844,1.3305771599577183,0.0049597533686628476,27.053952012777128,0.00958442434515603,0.02960224077562333,-0.464179974983188
22.933333333333334,9.238223849864214,538.4162608856449,1.0233223327003218,-0.010781011076917965,1.3300901477186151,0.005903009894141914,27.054022732054293,-0.00585016508254628,0.0269978717397788,-0.4623001630547803
22.966666666666665,9.421483051614551,539.2998471678911,0.9655882088189655,-0.0032432723031710835,1.3298565619611424,0.006760224533682752,27.053572729839207,-0.021288148697462896,0.024393502703934544,-0.46042035112637275
23.0,9.606352441673742,540.1830170894293,0.9058330958321932,0.004146527751379605,1.3298721028462241,0.007529935139883185,27.052607683911987,-0.03660416353620262,0.02178913366809001,-0.458540539197965
23.0,9.606352441673742,540.1830170894293,0.9058330958321932,0.004146527751379605,1.3298721028462241,0.007529935139883185,27.052607683911987,-0.03660416353620262,0.04070994034781584,0.8245556404599116
23.033333333333335,9.792673244920262,541.0657925170034,0.8445159105678766,0.011743953681515675,1.3301352869816871,0.008915479096808772,27.051855506615073,-0.008230223657579677,0.04242269706771545,0.8778807522573827
23.066666666666666,9.980250106761488,541.9482388825651,0.78171241496563,0.019929154345555714,1.3306615620979358,0.010358114944397612,27.05207875237622,0.02192121994762428,0.04413545378761488,0.9312058640548482
23.1,10.168873984974349,542.8304356246323,0.7171352896864427,0.028682741779387042,1.3314702127599336,0.011857842682649847,27.053336671319652,0.05385016727941212,0.04584821050751449,0.9845309758523193
23.133333333333333,10.358329648247755,543.7124661976479,0.6505337069495847,0.03798227561487159,1.3325798189997173,0.013414662311565226,27.05568851356959,0.08755661833777825,0.04756096722741392,1.0378560876497847
23.166666666666668,10.548395010754673,544.5944181476635,0.5816939314076487,0.04780240767883587,1.3340080931068001,0.015028848749578433,27.059193707225926,0.12304695715478925,0.049273723947313525,1.0911811994472558
23.2,10.738845061393798,545.4763814720285,0.5104959186614517,0.05811800932854615,1.3357702087400025,0.0166829661804494,27.06391021611344,0.15991629705882315,0.04972954643915611,1.1153183507248992
23.233333333333334,10.929439211939686,546.358453318519,0.4366490249308835,0.06880091692612933,1.3378835231330788,0.01826716813939659,27.069834200540697,0.19561383291965262,0.04484314813327088,1.0154008567779407
23.266666666666666,11.119942633913642,547.24072753662,0.3599693944119202,0.07966137141724132,1.3403588609902255,0.019696205647832553,27.07690329775789,0.228159951352724,0.03995674982738618,0.9154833628309931
23.3,11.310135298825333,548.1232906494167,0.28051806529326984,0.09047837562585323,1.3431968884035532,0.020943989595927567,27.085007973599218,0.2569488228001255,0.03507035152150096,0.8155658688840348
23.333333333333332,11.499807925828621,549.0062229963687,0.19855252519915573,0.10101883444225633,1.3463897305173187,0.022030416448458427,27.09400929411856,0.2826177147323866,0.03018395321561626,0.7156483749370872
23.366666666666667,11.688749080177391,549.8896027267423,0.11436472732574468,0.11111853823420334,1.3499267865090616,0.022955238767726607,27.103804005631293,0.30466469811274,0.025297554909731037,0.6157308809901288
23.4,11.87675777231426,550.7735019265498,0.02838988154133673,0.12063171738868422,1.3537910749845223,0.023717122743486377,27.114282867269495,0.32344493652236633,0.020378242169847672,0.5517927996126856
23.433333333333334,12.063640185240999,551.657987474152,-0.05885880596765812,0.1294325377781795,1.357960974450586,0.02431353527420294,27.12536980063865,0.34172741287041297,0.015405440197129826,0.5463248464542789
23.466666666666665,12.249211372355232,552.5431234387046,-0.14680811918137085,0.13741254460564548,1.3624107938498538,0.024744169914561985,27.137063215620667,0.35984710853291446,0.01043263822441251,0.540856893295873
23.5,12.43329562857509,553.428971514779,-0.23485135642899774,0.14448234278175687,1.3671116680031987,0.025009044489163867,27.149357582706344,0.37778453909013776,0.00545983625169466,0.5353889401374664
23.5,12.43329562857509,553.428971514779,-0.23485135642899774,0.14448234278175687,1.3671116680031987,0.025009044489163867,27.149357582706344,0.37778453909013776,-0.004832791613655028,0.1644555496756086
23.533333333333335,12.615730658103482,554.3155876310855,-0.3224625631714802,0.15043818195787276,1.3720304738188325,0.024826800258065163,27.162045052605475,0.3835622869133854,-0.006101862252266858,0.1822093197192356
23.566666666666666,12.796375048600453,555.2030136688226,-0.40890325055810384,0.15520030083844066,1.3771276197932711,0.024602253672346086,27.17493497730429,0.38993182707141993,-0.007370932890878553,0.1999630897628607
23.6,12.975092207532754,556.091287985953,-0.4933493572617573,0.15887248279210645,1.3823650477881704,0.0243354047320066,27.188047083213956,0.3968931595642426,-0.008640003529490384,0.2177168598064877
23.633333333333333,13.15174730155624,556.9804480112355,-0.5751242077482567,0.16154998911860133,1.3877080629873646,0.02402625343704674,27.201401096745627,0.4044462843918522,-0.00990907416810208,0.23547062985011274
23.666666666666668,13.326209893346348,557.8705293772437,-0.6536731666722915,0.16331993451187307,1.393124975368008,0.023674799787466432,27.215016744310464,0.41259120155425044,-0.01117814480671391,0.25322439989373974
23.7,13.498355009340127,558.7615654105074,-0.7285553588536814,0.16426182212540621,1.398587121783922,0.02328710207513566,27.228913102364313,0.42121637700751013,-0.01202209885836594,0.2631517110770655
23.733333333333334,13.668064765519837,559.6535868976292,-0.799391398817481,0.16447196219864954,1.4040681220461315,0.022895342247248675,27.24309553857643,0.42972933637286986,-0.011383028417804667,0.24577632334635127
23.766666666666666,13.835226384896327,560.5466214086639,-0.8658836505588788,0.1640612858420491,1.4095449929751205,0.02252403789539413,27.25755402003366,0.4376787071849673,-0.010743957977243462,0.22840093561563893
23.8,13.999729678476792,561.4406928828494,-0.9278610090956855,0.16314262368187635,1.4149994058598705,0.022177238879183585,27.27226779394784,0.4449881473483023,-0.01010488753668219,0.21102554788492472
23.833333333333332,14.161469515477503,562.335821637723,-0.9852428254278629,0.16181786028182882,1.4204164194129745,0.02184805663322656,27.287214803825364,0.4517502081614587,-0.009465817096120988,0.19365016015421235
23.866666666666667,14.320346746904757,563.2320242873557,-1.0380186143878607,0.16017178571079146,1.4257837409177292,0.021544660059707472,27.302376963457267,0.45790702127557986,-0.008826746655559714,0.17627477242349815
23.9,14.476268146245063,564.1293138233309,-1.0862450966534525,0.15827608557230582,1.4310917899642235,0.021257260213664794,27.317735801283167,0.46351550411414716,-0.008780373692626292,0.16234560013926277
23.933333333333334,14.629147240642821,565.0276996687943,-1.1300362214864341,0.15618343740199775,1.4363332712950136,0.020954240458406655,27.333274774348777,0.46875949032897596,-0.009471468245946043,0.1527044028198573
23.966666666666665,14.778905813902243,565.9271878181039,-1.1695494373428243,0.1539128213002222,1.4415020161716179,0.020627006607653146,27.34898314106551,0.47368895046764753,-0.01016256279926572,0.14306320550045296
24.0,14.92547529162479,566.8277810393951,-1.204939184152315,0.15147949401156965,1.446592320562531,0.020276736271788946,27.364850466899465,0.47829703736233947,-0.01085365735258547,0.13342200818104755
24.0,14.92547529162479,566.8277810393951,-1.204939184152315,0.15147949401156965,1.446592320562531,0.020276736271788946,27.364850466899465,0.47829703736233947,-0.014826088485230387,-1.2306908431612424
24.033333333333335,15.068794361121107,567.7294707821527,-1.2364372685182428,0.14897615187805177,1.4515998870854732,0.019756753473437888,27.380098848797367,0.4362718101389798,-0.016372879415831498,-1.290822790240211
24.066666666666666,15.208803949406668,568.6322117714395,-1.2643606823789126,0.1464760842806345,1.4565241024184719,0.01918521097740019,27.393912983150553,0.3922421846796593,-0.017919670346432444,-1.3509547373191735
24.1,15.34545308700173,569.5359461188142,-1.2889642314777252,0.14396422133338302,1.4613648193271012,0.018563664534081103,27.4062267805441,0.3463213022018516,-0.019466461277033553,-1.411086684398142
24.133333333333333,15.478700530531023,570.4406115138507,-1.3104689340651996,0.14142488894752847,1.4661213404184632,0.017897390930671334,27.416976019781117,0.298892914575455,-0.021013252207634503,-1.4712186314771043
24.166666666666668,15.608514301416653,571.3461425435629,-1.3290705931183262,0.13883965762047024,1.4707925197636242,0.017167816504521653,27.426088335184794,0.24860626090849294,-0.02256004313823561,-1.5313505785560728
24.2,15.734870910352276,572.2524702766626,-1.344931271627304,0.1361926209175552,1.4753766291176267,0.01638464171704961,27.433510158782557,0.19616680270117595,-0.02405950692773515,-1.5880406815283494
24.233333333333334,15.85775527172782,573.1595220871006,-1.3581772401520131,0.13347138990935464,1.4798713230075402,0.0155959528305938,27.439211599956142,0.1450715907956009,-0.02295793529471159,-1.4555717051235262
24.266666666666666,15.977159584414919,574.0672242619028,-1.36888296934373,0.13068005098393598,1.4842740035248392,0.014849044121497972,27.44326320094879,0.09876007922438926,-0.021856363661688142,-1.323102728718717
24.3,16.09307994716888,574.9755086367225,-1.377099926587604,0.1278382629483559,1.4885827670522844,0.014138858193325391,27.44584467781002,0.056864471207176914,-0.02075479202866458,-1.1906337523138935
24.333333333333332,16.20551667616791,575.8843112170723,-1.382898572090575,0.1249564131214755,1.492796114859995,0.013465823848621314,27.44710619675433,0.019578209647686175,-0.019653220395641133,-1.0581647759090842
24.366666666666667,16.314474478047366,576.7935730255525,-1.3863527221291414,0.12204165954706185,1.4969128149168422,0.012830130592062807,27.447205806063682,-0.01301383325072495,-0.01855164876261757,-0.9256957995042607
24.4,16.419962221310286,577.7032403333567,-1.3875434080014022,0.11910285010657859,1.5009319054001837,0.012229122353423428,27.44627542665629,-0.042101214050486876,-0.0174576520003004,-0.7966193302207155
24.433333333333334,16.521992277188986,578.6132621987925,-1.3865584593402664,0.11615076407182814,1.5048528001511174,0.011660558413889792,27.444418928201845,-0.0686874686303683,-0.016568020107730095,-0.7590704001964867
24.466666666666665,16.620580487169846,579.5235903307112,-1.383492336851579,0.11319801272403973,1.5086752926336686,0.011122853290369317,27.441712893943265,-0.09348267679122362,-0.015678388215159884,-0.7215214701722621
24.5,16.715746162993398,580.4341790885081,-1.3784461323141208,0.11025903935386687,1.5123995559347936,0.010615076735489731,27.438206620696704,-0.11690346225601593,-0.01478875632258958,-0.6839725401480332
24.5,16.715746162993398,580.4341790885081,-1.3784461323141208,0.11025903935386687,1.5123995559347936,0.010615076735489731,27.438206620696704,-0.11690346225601593,-0.007458579077849068,0.2482647142198633
24.533333333333335,16.80751041070783,581.3449904750321,-1.3714305738352335,0.10735726470122552,1.5160263783564023,0.010354586482305916,27.434448253637576,-0.10858385604647776,-0.008170836113178833,0.25091165835240126
24.566666666666666,16.895893936786152,582.2560100193245,-1.362507697877432,0.1044869545259683,1.5195570619075258,0.010070354327944479,27.430968677309952,-0.10017601836585596,-0.008883093148508523,0.253558602484939
24.6,16.98092239897082,583.1672294465955,-1.351837772441025,0.10162248341787589,1.5229922294112128,0.009762380272405358,27.427770832762864,-0.09167994921414865,-0.009595350183838287,0.25620554661747696
24.633333333333333,17.062627274657107,584.078640680327,-1.339550164816427,0.09874149561375493,1.5263316726082858,0.009432702714160303,27.424857446153524,-0.08321481279804714,-0.010307607219167975,0.2588524907500147
24.666666666666668,17.141045804839532,584.9902358460008,-1.3257476100694299,0.09582342222965029,1.5295744575501657,0.009078334986047803,27.422232666306463,-0.07460600938747637,-0.011019864254497741,0.2614994348825527
24.7,17.21621984552849,585.9020070829058,-1.3105129764213845,0.0928554553431558,1.532719250849072,0.008701726274301214,27.41989140562513,-0.06599671772721045,-0.011719186095635284,0.26339019116679696
24.733333333333334,17.288195472662764,586.8139466103611,-1.2939089751090176,0.08983614283973906,1.5357643602734492,0.008322261106399222,27.41781373096329,-0.0585201518924762,-0.011023293736010683,0.18371711402800783
24.766666666666666,17.357022330884238,587.726046288806,-1.2759800681939681,0.08678403540121887,1.5387080557460961,0.007966106103149217,27.41595031818954,-0.05370600524477066,-0.010327401376386155,0.10404403688922713
24.8,17.422750114152784,588.6382954471816,-1.2567861577566726,0.08374478489657507,1.5415501184547191,0.007633457596596742,27.41420316598389,-0.051565755300776075,-0.009631509016761554,0.024370959750438
24.833333333333332,17.485428746578847,589.5506810214728,-1.236418835901271,0.08075336694916009,1.5442915337086367,0.007324504624416605,27.41248275350751,-0.052107914039565995,-0.008935616657137027,-0.0553021173883427
24.866666666666667,17.54510865584425,590.4631876033824,-1.2149894038743951,0.07784190281548556,1.546934321916147,0.0070408275568748695,27.410697510022654,-0.05541682988506935,-0.008239724297512427,-0.13497519452713183
24.9,17.60183959726844,591.3757971592887,-1.1926449031438953,0.0750326647745756,1.5494818619001862,0.006776545516675646,27.40876161668476,-0.06117862529740471,-0.007552225298114303,-0.21420029645292699
24.933333333333334,17.655672458733697,592.2884898736901,-1.1695349520828786,0.07234029647324264,1.551937860836713,0.0065261150952717105,27.40659727213254,-0.06909743431138182,-0.007313191372501051,-0.269489664474043
24.966666666666665,17.70665954936478,593.2012442658886,-1.1458064452968917,0.06977269482143442,1.554306206096933,0.00628586073254362,27.4041342452175,-0.07897708283426844,-0.007074157446887823,-0.3247790324951531
25.0,17.75485459952902,594.1140371899914,-1.1216035536238973,0.06733100999223135,1.5565909652473027,0.0060539747167994845,27.401309875003935,-0.09072108864579839,-0.006835123521274569,-0.3800684005162691
25.0,17.75485459952902,594.1140371899914,-1.1216035536238973,0.06733100999223135,1.5565909652473027,0.0060539747167994845,27.401309875003935,-0.09072108864579839,-0.006537038831741866,-0.20252870756455754
25.033333333333335,17.80031231217216,595.0268451390584,-1.0970636014131077,0.06499820222323296,1.5587962048043582,0.0058255438362274465,27.39816718044171,-0.09802485484918616,-0.007168814002579528,-0.23569726463867596
25.066666666666666,17.843089564074692,595.9396481122465,-1.072308893361611,0.06274141296950933,1.5609250225529034,0.005576053783294195,27.39476260002989,-0.10643423962170956,-0.007800589173417122,-0.26886582171279083
25.1,17.883246399932013,596.8524264886787,-1.0474368837230252,0.060534885056781465,1.562979531497489,0.005305504557999643,27.39105927981616,-0.11594924296337192,-0.008432364344254784,-0.3020343787869093
25.133333333333333,17.92084555715677,597.7651599987404,-1.0225157353094403,0.05835537523404688,1.5649610002227663,0.005013896160343874,27.38702036584823,-0.12656986487417024,-0.009064139515092377,-0.3352029358610242
25.166666666666668,17.95595211062288,598.6778276979455,-0.9975893282416338,0.0561817944487561,1.5668699529085386,0.0047012285903268195,27.382609004173784,-0.1382961053541068,-0.009695914685930038,-0.3683714929351426
25.2,17.988632986481235,599.5904079397203,-0.9726829816059221,0.05399476501446922,1.5687062849189157,0.004367756234802723,27.377788345704122,-0.1511208030114805,-0.010327689856767634,-0.4015400500092574
25.233333333333334,18.01895685232515,600.5028784724738,-0.9477980677940491,0.051784110406669165,1.5704693769432427,0.004036500088723579,27.372529695382042,-0.16439588048127635,-0.009666705236416795,-0.3983153773025416
25.266666666666666,18.04699278665628,601.4152169596015,-0.9229079163148115,0.04956391908948822,1.5721585542212628,0.003725292625886176,27.36682944218077,-0.17761932546324213,-0.008986898476717261,-0.39456083164730493
25.3,18.072808519680816,602.3274016186488,-0.8979965944659927,0.047352245556157656,1.5737737362312372,0.0034366734972156947,27.360690154247507,-0.19071964277295786,-0.008307091717017653,-0.3908062859920679
25.333333333333332,18.096470218349243,603.2394113205349,-0.8730668954686043,0.04516641763968572,1.575315556796683,0.003171222085555916,27.35411615233111,-0.20368052186834892,-0.007627284957318117,-0.38705174033683126
25.366666666666667,18.118042779831942,604.1512255692223,-0.8481347796794991,0.043023191738150626,1.5767852028591451,0.0029293690881351604,27.347112412252056,-0.2165228261936441,-0.00694747819761851,-0.3832971946815942
25.4,18.13758972117394,605.062824453755,-0.8232283508248834,0.04093624777255519,1.578184330067769,0.0027091259975078907,27.339682725628847,-0.22923685266747898,-0.006267671437918975,-0.37954264902635754
25.433333333333334,18.155173281732406,605.9741886754149,-0.7983884802819128,0.03891459888216152,1.5795150174460624,0.002505867872353726,27.33183159640244,-0.24180817748016828,-0.005864522297801854,-0.37493256901819627
25.466666666666665,18.17085507976422,606.8852995445259,-0.7736590107788474,0.036963473160965696,1.5807794839911482,0.0023168255827516627,27.32356387362806,-0.2542282373910554,-0.005469548264622137,-0.37029720835868646
25.5,18.184696086430872,607.7961389781125,-0.7490865947029666,0.035084549158153136,1.5819800860748918,0.002141061909334818,27.314884721835263,-0.26649413414863093,-0.005074574231442377,-0.3656618476991761
25.5,18.184696086430872,607.7961389781125,-0.7490865947029666,0.035084549158153136,1.5819800860748918,0.002141061909334818,27.314884721835263,-0.26649413414863093,-0.00559455118493285,0.1648983453686974
25.533333333333335,18.196757079685966,608.7066927306286,-0.7247186012303075,0.03323952752575075,1.5831188423937919,0.0019480756945903137,27.306091954689155,-0.2611090806086687,-0.005984621699736872,0.15820486702901798
25.566666666666666,18.207101675288687,609.6169600280421,-0.7005679805574557,0.03138270596794032,1.5841959244183739,0.0017420871293523628,27.297474970728633,-0.25594714301336313,-0.006374692214540852,0.15151138868933925
25.6,18.215794762172145,610.5269434961973,-0.6766249758603474,0.029504998652381115,1.5852107843530603,0.001523350603031534,27.289026278321035,-0.251017114553589,-0.006764762729344873,0.14481791034965982
25.633333333333333,18.22290192920024,611.436645902378,-0.6528700330547295,0.027599539888717974,1.586162528940517,0.0012958580340188977,27.280737327869296,-0.24645697935490504,-0.007154833244148853,0.13812443200998112
25.666666666666668,18.228488903033,612.3460698829655,-0.6292852757117309,0.025656744012249866,1.5870501853202847,0.0010485160072770182,27.27260245204302,-0.24188328389360536,-0.007544903758952875,0.13143095367030166
25.7,18.232622103423967,613.2552181735325,-0.6058447792202581,0.023670117378886163,1.5878725012326529,0.0007841615048478391,27.264613815449152,-0.2373940909174547,-0.007934974273756855,0.12473747533062295
25.733333333333334,18.23536889469494,614.1640937135184,-0.5825096632329673,0.02163909560185966,1.588627848409748,0.0005297612640907649,27.2567589444641,-0.23392152911977654,-0.00714594754596554,0.07728747693469439
25.766666666666666,18.236795793108648,615.0726988364387,-0.5592282252147153,0.019591242709476514,1.5893150012933486,0.0003054274472837597,27.24899543639212,-0.23216079285404984,-0.006314081462455454,0.028356699008908554
25.8,18.236965923628826,615.9810340559948,-0.5359757498250026,0.01756546471587621,1.5899341784963732,0.00010882249992708108,27.241263435763486,-0.23203108251918322,-0.005482215378945281,-0.020574078916882454
25.833333333333332,18.23594031687055,616.8890983708343,-0.5127548708070736,0.01559170068860856,1.5904865051980561,-5.932299763909712e-5,27.233507486287643,-0.233586747721407,-0.004650349295435195,-0.06950485684266824
25.866666666666667,18.23377709428495,617.7968889672306,-0.4895985784912448,0.013695313531245468,1.5909742234470947,-0.0001996300488746154,27.22567137928524,-0.23678159053880315,-0.003818483211925022,-0.11843563476845931
25.9,18.23053162512703,618.7044014627281,-0.46656539384562445,0.01189445278963883,1.5914004382568543,-0.00031543705403532847,27.217705669981907,-0.24136725944947135,-0.0029866171284149367,-0.16736641269424513
25.933333333333334,18.226258106105707,619.6116303733961,-0.44371705430355757,0.010202465756566852,1.5917685302535391,-0.00040989553524690714,27.20956789999296,-0.2471093052393535,-0.002501061030425981,-0.19053436850129846
25.966666666666665,18.221009584197112,620.5185691195574,-0.4211181916723285,0.00862794626572542,1.5920821477736269,-0.0004859221864964785,27.201222567073348,-0.25379074811719987,-0.0020416181886443296,-0.2117596971744654
26.0,18.21483789940381,621.4252100400411,-0.3988366455124223,0.007174726523116871,1.592345208175758,-0.0005461303792223171,27.19264113967014,-0.2612171731763993,-0.0015821753468626294,-0.23298502584763464
26.0,18.21483789940381,621.4252100400411,-0.3988366455124223,0.007174726523116871,1.592345208175758,-0.0005461303792223171,27.19264113967014,-0.2612171731763993,-0.003934150722104566,-0.10750168592856231
26.033333333333335,18.207793845323543,622.3315457033443,-0.37697603164118254,0.005795955349646369,1.5925613158134369,-0.0006793594202253291,27.183879544247734,-0.26431754689835185,-0.004059591738075703,-0.07852073738859401
26.066666666666666,18.19993229037858,623.2375722853051,-0.35558610311442107,0.004438623616738271,1.5927318431702397,-0.000816769828427362,27.17503070356156,-0.2664518890023057,-0.004185032754046827,-0.049539788848628794
26.1,18.191309002045966,624.1432878448009,-0.3346558202416095,0.003094771288714018,1.5928573730574795,-0.0009583616038284516,27.166126818665557,-0.2676201994882608,-0.004310473770017964,-0.020558840308660488
26.133333333333333,18.181979189568185,625.0486916193631,-0.31416817892245524,0.001757698046584112,1.5929382394284421,-0.0011041347464285612,27.157200090613657,-0.26782247835621664,-0.004435914785989087,0.008422108231304716
26.166666666666668,18.17199749360224,625.9537840101348,-0.2941015765435418,0.00042180422414353795,1.5929745658080752,-0.0012540892562277206,27.148282720459786,-0.26705872560617394,-0.004561355801960224,0.037403056771273015
26.2,18.161417929408323,626.8585665673926,-0.2744317709059076,-0.0009176100162091613,1.5929663162156553,-0.001407986089579559,27.139406921649584,-0.2653195082276974,-0.004604291579704679,0.06963978217464187
26.233333333333334,18.150293827740747,627.7630420720477,-0.2551263671954057,-0.0022575920899168492,1.5929133606897674,-0.001548672109191268,27.13061368808402,-0.26192793844089324,-0.003859401503751852,0.13296526317692497
26.266666666666666,18.138676309465097,628.6672151059357,-0.2361496687969563,-0.0035771057061686692,1.5928160287085444,-0.0016649826177504304,27.12196838293646,-0.25644344102923344,-0.003114511427799105,0.19629074417920137
26.3,18.12661375340377,629.571092566226,-0.2174830746231301,-0.004853737342200562,1.5926753747739941,-0.0017564294101450838,27.11354099275366,-0.24884675070796203,-0.0023696213518462784,0.2596162251814845
26.333333333333332,18.114151944832248,630.4746837081157,-0.19912645854562602,-0.006066836609014449,1.5924931560924116,-0.0018228199239753134,27.105402118228344,-0.23912735705438198,-0.0016247312758935308,0.32294170618376083
26.366666666666667,18.101333917294383,631.3780001267684,-0.1810959057861082,-0.007196761088228649,1.5922717838441904,-0.0018628939323615847,27.097624305263494,-0.22721132250595463,-0.0008798411999407044,0.38626718718604397
26.4,18.088199566573653,632.2810559562353,-0.1634292457858534,-0.008228793056150136,1.5920144044959792,-0.00188161592547864,27.090275568456168,-0.21338425056779017,-0.0002096751815203468,0.44529932504112446
26.433333333333334,18.07478683324368,633.183867277471,-0.14617231462196298,-0.009153654844325485,1.5917244363105905,-0.0018841675495090693,27.083415444157833,-0.19794385774329643,0.00014109040014009534,0.4859800012430422
26.466666666666665,18.061131931230673,634.0864519835594,-0.12937534578081025,-0.009966986721389792,1.5914054656239924,-0.0018737177287786637,27.077095307959134,-0.1810722176508987,0.0004918559818005001,0.5266606774449555
26.5,18.047269291471842,634.9888297137619,-0.11309209682679294,-0.010668507863530144,1.5910612288058443,-0.001851476426981093,27.071359806821338,-0.1628388499272952,0.0008426215634609423,0.5673413536468732
26.5,18.047269291471842,634.9888297137619,-0.11309209682679294,-0.010668507863530144,1.5910612288058443,-0.001851476426981093,27.071359806821338,-0.1628388499272952,-0.0028540552406758537,-0.47808863779080596
26.533333333333335,18.033233470112567,635.8910149245495,-0.09741941880430963,-0.011324067194863235,1.5906947443562935,-0.001948326316988617,27.065652648971497,-0.17999836266798114,-0.0029569381597753116,-0.5514821266503135
26.566666666666666,18.019065606680453,636.7929957908402,-0.0823773905380699,-0.012002419837020857,1.590306037724506,-0.0020486056376327806,27.059332733203153,-0.1996043250373167,-0.003059821078874758,-0.6248756155098132
26.6,18.004807681346733,637.6947515568148,-0.06790415949277658,-0.012707668879068709,1.5898942873637392,-0.00215302733415697,27.052315992048914,-0.22174794914678053,-0.0031627039979742156,-0.6982691043693207
26.633333333333333,17.990500768077343,638.5962582143503,-0.05393777362351153,-0.01344399963135487,1.5894584656849273,-0.002260298117090345,27.044516993253012,-0.24626377535626087,-0.0032655869170736627,-0.7716625932288202
26.666666666666668,17.976184624877007,639.4974894690558,-0.04041688636798081,-0.014210080603086744,1.5889975839317299,-0.0023646963598229842,27.03587334510202,-0.2724197956342491,-0.00331902876888699,-0.8387307377750254
26.7,17.961897508759638,640.3984177400893,-0.02728281395282898,-0.014998347819903774,1.58851085612398,-0.0024586638247180467,27.02634964279877,-0.2992490313518609,-0.0025736830452822252,-0.8036043560892868
26.733333333333334,17.947676174769814,641.2990141704198,-0.014479564189761573,-0.015795016641752826,1.587997700474845,-0.002532843415939669,27.015937437343347,-0.3255549247932509,-0.0018283373216773815,-0.7684779744035446
26.766666666666666,17.933555058546027,642.199249829015,-0.0019613441444216763,-0.016579207033790764,1.5874580647917698,-0.0025793481254949573,27.004663867932926,-0.35047362737937443,-0.0010829915980726172,-0.733351592717806
26.8,17.919565190994536,643.0990976664943,0.010295311876611177,-0.017325290124207113,1.5868928694526152,-0.0026050895385842467,26.992578765727696,-0.37444761775709867,-0.00033764587446777307,-0.6982252110320638
26.833333333333332,17.905735190715113,643.9985317551501,0.02228991397891373,-0.018017775395521542,1.5863036384879075,-0.0026081844454565717,26.979715125013136,-0.3973725436351893,0.00036630781262455685,-0.6653924420713706
26.866666666666667,17.89209146528054,644.8975272241496,0.03400721345939086,-0.018644797422750166,1.5856923913235337,-0.002589469561229242,26.966102572454027,-0.419294769015087,0.0007565852410152467,-0.6499410807224192
26.9,17.87865849424449,645.7960600391235,0.04542258449891075,-0.01919724820017616,1.5850614795671205,-0.002557745429388891,26.951767863138556,-0.4407019490166839,0.0011468626694058949,-0.6344897193734694
26.933333333333334,17.86545916298485,646.694106837002,0.0565033611534141,-0.019672287972432957,1.584413436103263,-0.002513012049935512,26.936728165246006,-0.46159408363998444,0.0015371400977965846,-0.619038358024518
26.966666666666665,17.852514920282083,647.5916447813536,0.06721675580888764,-0.020067280388785448,1.5837508858820013,-0.002455362693514256,26.921000582181826,-0.48197323684446136,0.001927417526187233,-0.6035869966755681
27.0,17.839845686741228,648.4886515573208,0.07753062947139094,-0.02037897455657588,1.58307654386677,-0.002383896944902039,26.904602689037926,-0.5018194835987219,0.0022746876599393775,-0.5890873314708414
27.0,17.839845686741228,648.4886515573208,0.07753062947139094,-0.02037897455657588,1.58307654386677,-0.002383896944902039,26.904602689037926,-0.5018194835987219,-0.00022913338784809177,-0.5020398720279455
27.033333333333335,17.827471016167728,649.3851057314952,0.08737971435990828,-0.020650118440022763,1.5823927352361868,-0.002388955145692671,26.88757487765659,-0.5204967259222801,-7.435865958984984e-5,-0.6185946673854628
27.066666666666666,17.815414078983483,650.2809861162194,0.09674975416686668,-0.02092418283202222,1.5816998370424573,-0.0023888541888746973,26.86985973886705,-0.5430591280910844,8.041606866837552e-5,-0.7351494627429678
27.1,17.8036979432289,651.176268002192,0.1056805349849303,-0.02120044873693432,1.5809977716801151,-0.0023839277615294785,26.85132404570251,-0.5698140297741444,0.00023519079692661745,-0.8517042581004851
27.133333333333333,17.79234446198262,652.0709216734036,0.11420898848943634,-0.021478723327454024,1.580286451014061,-0.002373428801289431,26.83183291628888,-0.6000733554851683,0.000397147048358729,-0.9616445721716262
27.166666666666668,17.78137415657756,652.9649139675228,0.12236925152491898,-0.02175482999564683,1.5795658678206128,-0.00235410607686674,26.811318226471574,-0.6308425860963668,0.0007318987178141148,-0.9124331253683899
27.2,17.7708059875252,653.8582112669332,0.13018983371634973,-0.022020107379717033,1.5788362460781329,-0.0023241056661449074,26.789789918673172,-0.6604149373721152,0.001066650387269465,-0.863221678565159
27.233333333333334,17.760657222122685,654.7507805202747,0.13769117551879076,-0.02226343522414864,1.5780981058116161,-0.002282863514501077,26.767306109677936,-0.6883562476313064,0.0014014020567248507,-0.8140102317619226
27.266666666666666,17.750943212466954,655.642590792238,0.14488113187607266,-0.022475774681062485,1.5773523591685896,-0.002231215921786233,26.743917259550543,-0.7147447511293418,0.0017241209685703127,-0.7661983058463999
27.3,17.741677843513042,656.533612661205,0.15176001340521816,-0.0226503441281675,1.5766001485243977,-0.0021709837995363144,26.719671229143565,-0.7397922367023231,0.0019080955078571971,-0.7345236323997659
27.333333333333332,17.732873641625684,657.4238182076582,0.15832178977956657,-0.02278288154961687,1.5758428057044014,-0.002104239800830587,26.694609440736826,-0.7637397827626865,0.002092070047144062,-0.702848958953135
27.366666666666667,17.724541859293335,658.3131807455392,0.16455613943763345,-0.022871248084658968,1.5750817787597702,-0.0020314428503144734,26.668767404842978,-0.7866407456631865,0.002276044586430946,-0.6711742855065009
27.4,17.716692647124148,659.2016746736283,0.17045163019471413,-0.022914047186568146,1.5743185675639364,-0.001953238942362636,26.642178255938674,-0.8085700659646842,0.0024464953755699123,-0.6410687155161029
27.433333333333334,17.70933511555985,660.0892753786691,0.17599649223566954,-0.022910835989973823,1.5735546907541107,-0.0018707913571704123,26.614871747424417,-0.8296627141417289,0.0025174965188144074,-0.6225018667670441
27.466666666666665,17.7024773408227,660.9759592141681,0.1811786431419503,-0.022862229846034646,1.5727916805358217,-0.0017856181462760842,26.586873880207786,-0.8500948232853145,0.002588497662058895,-0.6039350180179872
27.5,17.696126464591092,661.8617032579623,0.1859867604895138,-0.022770220231655727,1.5720310217673858,-0.0016981515384867092,26.558205304949144,-0.8699165430734309,0.0026594988053033897,-0.5853681692689284
27.5,17.696126464591092,661.8617032579623,0.1859867604895138,-0.022770220231655727,1.5720310217673858,-0.0016981515384867092,26.558205304949144,-0.8699165430734309,0.0006419171737176849,-0.5286195136934938
27.533333333333335,17.69028974148622,662.746485302036,0.19038854058941346,-0.02267067490380805,1.5712737435890898,-0.0016717731871514069,26.528886394499317,-0.890058529109259,0.0009407839064003668,-0.6798996484561229
27.566666666666666,17.684977125575358,663.6302820685596,0.1943983263662664,-0.022593243773693802,1.5705193977240266,-0.0016354326113933526,26.498812039995652,-0.9152431863038384,0.0012396506390830169,-0.8311797832187361
27.6,17.680197967586814,664.5130654138189,0.19806943879984276,-0.022531254260788967,1.569767361586804,-0.0015893667839369447,26.467814909954306,-0.9451830038095643,0.0015334923714263003,-0.9763632580791046
27.633333333333333,17.675960048390195,665.3948021544929,0.20144386823888255,-0.022478182623791004,1.5690172315180924,-0.001536240799938474,26.435785795043103,-0.9766445134318886,0.0016647795918499895,-0.9243249403394959
27.666666666666668,17.672269721434464,666.2754565408202,0.20455225044803516,-0.022426545493556316,1.568268807501939,-0.0014783689041537186,26.40272475103764,-1.0068199216875056,0.0017960668122736921,-0.8722866225998813
27.7,17.669132172525476,667.1549951848406,0.20741441799027582,-0.022368959441418174,1.5675221780495536,-0.001416359435283719,26.368686015326034,-1.0349794453239725,0.0019235864096986313,-0.8208811609999165
27.733333333333334,17.666551439576157,668.0333866350089,0.2100416973766717,-0.022299300165266208,1.5667776686461903,-0.0013511020123182966,26.33373780080058,-1.0616511842469487,0.001992050109538958,-0.7793954518223669
27.766666666666666,17.664530572385264,668.9106006586637,0.21244067644420106,-0.022213641174062236,1.5660357390228348,-0.0012834526677513673,26.297924487146798,-1.0869205665999107,0.002060513809379279,-0.7379097426448217
27.8,17.663071815461286,669.7866087933071,0.2146139602921657,-0.022109083582601767,1.565296968745658,-0.0012136535018077016,26.2612920384885,-1.1108307223201526,0.0021243448301356584,-0.697252528236338
27.833333333333332,17.662176639425798,670.6613841071052,0.21656118626029422,-0.021983793845179088,1.5645620290370619,-0.0011426025808013865,26.223882946248928,-1.1335420223803723,0.002141309886599165,-0.664976685720942
27.866666666666667,17.661845857779632,671.5349009462404,0.21828049940416916,-0.02183704508743067,1.5638316242676318,-0.0010709789989899747,26.18573509725063,-1.1551761738177873,0.002158274943062673,-0.6327008432055427
27.9,17.66207969511408,672.4071348525207,0.2197696305268036,-0.021668745071350717,1.5631064679430589,-0.0009989215172021048,26.146883453165646,-1.1757569981384228,0.0021702567063940676,-0.6012782939907215
27.933333333333334,17.66287779874661,673.2780625173637,0.22102631405003767,-0.021479087828300956,1.5623872755177939,-0.0009269813808723882,26.107361480278634,-1.195378885542472,0.0021456746098167676,-0.5761166039860846
27.966666666666665,17.664239257970188,674.1476617422139,0.22204831954700732,-0.021268786143766163,1.5616747557785995,-0.0008558716305656178,26.06720006502901,-1.2141637742129072,0.0021210925132394707,-0.5509549139814504
28.0,17.66616269396818,675.0159112478592,0.22283434819154635,-0.021039107406014865,1.5609695715428624,-0.0007855185496919818,26.02642674624764,-1.2321002336994358,0.0020918337457784533,-0.5265251202189204
28.0,17.66616269396818,675.0159112478592,0.22283434819154635,-0.021039107406014865,1.5609695715428624,-0.0007855185496919818,26.02642674624764,-1.2321002336994358,0.0005913319209881103,-0.42064977628046274
28.033333333333335,17.668646945310336,675.882790960297,0.22336670726227306,-0.020814730478030494,1.5602720820189144,-0.0007600750890992829,25.98509267566435,-1.2487046669024036,0.0009596770354607048,-0.5963187651739111
28.066666666666666,17.671692775810648,676.7482809164942,0.22366438011644663,-0.020613489476093,1.5595816653929526,-0.0007211827728914092,25.94309452128129,-1.2721579648185324,0.0013207081894476029,-0.7657824495241476
28.1,17.67530018397607,677.6123554462035,0.22377197936545903,-0.02042679168145188,1.5588976900584597,-0.0006753044669297541,25.90027338953054,-1.2970282408402756,0.001424048644759183,-0.7166163960785059
28.133333333333333,17.679467881540905,678.4749865544823,0.22371609330139647,-0.02024602688589903,1.5582198147352417,-0.0006259446473423679,25.856650335762087,-1.3200790582190716,0.0015244384889377463,-0.6677461457834433
28.166666666666668,17.68419363764248,679.3361482258528,0.22351278571310385,-0.02006382789255564,1.5575479716355751,-0.0005742901171944606,25.81228489612713,-1.3416063200840718,0.0015743246154247613,-0.6239389682334557
28.2,17.689474452054128,680.1958161545748,0.22317073282335037,-0.019875527748009235,1.5568822941761553,-0.0005211042084341158,25.767226101475746,-1.361687382534087,0.0016205388246288371,-0.5805262972598572
28.233333333333334,17.695306745250452,681.0539676374051,0.22269439532387694,-0.019677692503646756,1.5562230435560862,-0.0004670093797574992,25.721521047115463,-1.3803892331102425,0.0016260771047408383,-0.5414838013993906
28.266666666666666,17.70168644225089,681.910581521311,0.222085080212119,-0.019468091786294855,1.5555705749689954,-0.00041276912004715603,25.67521452165166,-1.397796737460443,0.0016277642476167668,-0.5029057747694318
28.3,17.708609024277205,682.7656381211847,0.22134163930327874,-0.019245695531300417,1.5549253092488835,-0.00035885240166685543,25.62834866416608,-1.4139602208605402,0.0015984182364945313,-0.4680705244349037
28.333333333333332,17.716069665827842,683.6191191048442,0.22046239187836844,-0.01901021353072504,1.5542876781122754,-0.0003059055729537196,25.580963405952943,-1.42896011365346,0.0015655773061105528,-0.4337440344141972
28.366666666666667,17.724063273870573,684.4710074496237,0.219445603488887,-0.018762073723781445,1.553658106722967,-0.0002545909250391584,25.53309625657274,-1.442892999685434,0.0015109052109994305,-0.4025955377563546
28.4,17.732584496803273,685.3212873576012,0.2182896007119319,-0.018502348059864854,1.5530370036426264,-0.00020511499077878508,25.48478214035967,-1.4557926042901597,0.001453681531580902,-0.37197499782954163
28.433333333333334,17.741627803413184,686.1699441877448,0.2169939213598556,-0.0182322553355839,1.5524247346668865,-0.0001577687059476856,25.43605442180861,-1.4677123724502628,0.0013836009645246206,-0.3440147189604068
28.466666666666665,17.751187475230417,687.016964358808,0.21555910500715922,-0.017953162101262635,1.5518216205817947,-0.00011279229415864494,25.386944796268743,-1.4787103765615164,0.0013123997793209176,-0.3165797725484203
28.5,17.761257602671837,687.8623353384033,0.21398662627765697,-0.017666601411739688,1.5512279376011837,-7.031253260165658e-5,25.33748322386666,-1.4888398994241465,0.0012365187779779067,-0.29133866827354704


==> res/sweep2/results/means.csv <==
tex,maxon,meanon,maxoff,meanoff
0.01,52.21206491643732,7.478614460417531,47.16188907623291,7.548270780403444
0.06210526315789474,8.697369004373495,1.8907439085342066,8.411084292298657,1.8081882599680783
0.11421052631578947,3.4281634864918997,1.2088848537220025,3.563769347107355,1.1117897040319715
0.16631578947368422,3.22383896459507,0.9734163268026543,2.385978570467309,0.9199105602786
0.21842105263157896,2.9526077216887567,0.8325371140238951,1.7288139929254371,0.7658506164623788
0.27052631578947367,1.6411474196363518,0.7491883546544221,2.101649222206977,0.7825852927348713
0.32263157894736844,1.3969863820602824,0.6710881093051873,1.5504203846170697,0.7214796607215879
0.37473684210526315,1.262140553095814,0.6341808912681507,2.044592061069574,0.6442388212155348
0.4268421052631579,1.0971101804504102,0.5745072600875782,2.5016858163215083,0.6102917166178866
0.4789473684210526,1.1293319686428531,0.5612453394497593,1.4736549408881219,0.5735426948985802
0.5310526315789473,1.1189910447514801,0.5173739809980907,1.544309914761894,0.5784848509892568
0.5831578947368421,1.0493999181671694,0.5033248541587526,0.9908732524417367,0.46967604272202035
0.6352631578947369,1.0121604827384663,0.47375257060058973,NaN,NaN
0.6873684210526316,0.9832162018919226,0.465294544613566,NaN,NaN
0.7394736842105263,1.0376761731728117,0.46326707615797097,NaN,NaN
0.791578947368421,0.976319506447366,0.43869886532331626,NaN,NaN
0.8436842105263158,1.4314249266356533,0.4695929442094268,NaN,NaN
0.8957894736842106,1.175050246589472,0.43330737157647425,0.7925400302496975,0.38687877071271803
0.9478947368421052,1.027982997911938,0.40365280891267186,NaN,NaN
1.0,1.305357813835144,0.43797900604790657,NaN,NaN


==> res/sweep2/results/probs.csv <==
tex,pc,pd
0.01,0.1,0.55
0.06210526315789474,0.1,0.6
0.11421052631578947,0.1,0.55
0.16631578947368422,0.1,0.5
0.21842105263157896,0.1,0.45
0.27052631578947367,0.1,0.5
0.32263157894736844,0.1,0.55
0.37473684210526315,0.1,0.45
0.4268421052631579,0.05,0.45
0.4789473684210526,0.05,0.4
0.5310526315789473,0.05,0.4
0.5831578947368421,0.1,0.25
0.6352631578947369,0.0,0.2
0.6873684210526316,0.0,0.45
0.7394736842105263,0.0,0.25
0.791578947368421,0.0,0.25
0.8436842105263158,0.0,0.15
0.8957894736842106,0.05,0.1
0.9478947368421052,0.0,0.15
1.0,0.0,0.2


==> res/sweep2/results/sweepAoff.csv <==
v,tex,move,goalReached,simFailed,tmax,tmean,Jmean,ttg,realTime
0.0,0.01,false,true,NaN,0.6096138954162598,0.07688956086961111,487.5893567005129,29.38,false
-2.1052631578947367,0.01,false,true,NaN,0.33362388610839844,0.07407585473845775,473.7569901032099,29.1,false
-4.2105263157894735,0.01,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.01,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.01,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.01,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.01,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.01,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.01,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.01,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.06210526315789474,false,true,NaN,0.7299971580505371,0.11305703727984122,474.06230628050406,29.003,false
-2.1052631578947367,0.06210526315789474,false,true,NaN,0.31474804878234863,0.11153897816882535,469.46848236642364,28.817,false
-4.2105263157894735,0.06210526315789474,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.06210526315789474,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.06210526315789474,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.06210526315789474,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.06210526315789474,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.06210526315789474,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.06210526315789474,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.11421052631578947,false,true,NaN,0.5048677921295166,0.12778386753052473,473.516083573514,29.352,false
-2.1052631578947367,0.11421052631578947,false,true,NaN,0.3091721534729004,0.12617230696940984,469.86108085328686,29.124,false
-4.2105263157894735,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.11421052631578947,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.11421052631578947,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.16631578947368422,false,true,NaN,0.4807288646697998,0.15019799362529407,479.49884398408534,29.438,false
-2.1052631578947367,0.16631578947368422,false,true,NaN,0.31292295455932617,0.15579330853053502,470.40159717277083,29.272,false
-4.2105263157894735,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.16631578947368422,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.16631578947368422,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.16631578947368422,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.16631578947368422,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.16631578947368422,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.16631578947368422,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.16631578947368422,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.16631578947368422,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.21842105263157896,false,true,NaN,0.46285581588745117,0.1676114406158675,483.1562465658808,29.487,false
-2.1052631578947367,0.21842105263157896,false,true,NaN,0.29236292839050293,0.16694435499664537,472.91296109920813,29.268,false
-4.2105263157894735,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.21842105263157896,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.21842105263157896,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.27052631578947367,false,true,NaN,0.7436878681182861,0.21763108823901026,483.4611281734801,29.217,false
-2.1052631578947367,0.27052631578947367,false,true,NaN,0.3934149742126465,0.20578874383017282,460.8866202635806,29.217,false
-4.2105263157894735,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.27052631578947367,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.27052631578947367,false,false,crash,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.27052631578947367,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.27052631578947367,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.27052631578947367,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.27052631578947367,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.27052631578947367,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.27052631578947367,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.32263157894736844,false,true,NaN,0.5941600799560547,0.24094733397165935,475.5678132578968,29.359,false
-2.1052631578947367,0.32263157894736844,false,true,NaN,0.4062690734863281,0.22459691026237574,473.64941799737016,29.037,false
-4.2105263157894735,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.32263157894736844,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.32263157894736844,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.37473684210526315,false,true,NaN,0.8824930191040039,0.2509926343575502,477.4109856843129,29.604,false
-2.1052631578947367,0.37473684210526315,false,true,NaN,0.6498749256134033,0.23184740849030325,456.9422246369014,29.604,false
-4.2105263157894735,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.37473684210526315,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.37473684210526315,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.37473684210526315,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.37473684210526315,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.37473684210526315,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.37473684210526315,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.37473684210526315,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.37473684210526315,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.4268421052631579,false,true,NaN,1.0678248405456543,0.2604982011458453,500.33556033907104,29.452,false
-2.1052631578947367,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.4268421052631579,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.4268421052631579,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.4268421052631579,false,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.4268421052631579,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.4268421052631579,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.4268421052631579,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.4268421052631579,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.4268421052631579,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.4268421052631579,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.4789473684210526,false,true,NaN,0.7058031558990479,0.2746967643987937,500.458301678914,29.695,false
-2.1052631578947367,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.4789473684210526,false,false,crash,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.4789473684210526,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.4789473684210526,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.4789473684210526,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.4789473684210526,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.4789473684210526,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.4789473684210526,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.5310526315789473,false,true,NaN,0.8201098442077637,0.30720590244640006,494.8623197548238,29.739,false
-2.1052631578947367,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.5310526315789473,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.5310526315789473,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.5310526315789473,false,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.5310526315789473,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.5310526315789473,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.5310526315789473,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.5310526315789473,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.5310526315789473,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.5310526315789473,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.5831578947368421,false,true,NaN,0.6437349319458008,0.27676857471466065,489.7807946504344,29.741,false
-2.1052631578947367,0.5831578947368421,false,true,NaN,0.5119361877441406,0.27102200984954833,485.1945559591656,29.741,true
-4.2105263157894735,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.5831578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.5831578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.5831578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.5831578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.5831578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.5831578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.5831578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.5831578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
-40.0,0.6352631578947369,false,false,crash,NaN,NaN,NaN,NaN,NaN
0.0,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.6873684210526316,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.6873684210526316,false,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.6873684210526316,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.7394736842105263,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.7394736842105263,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.7394736842105263,false,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.7394736842105263,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.7394736842105263,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.7394736842105263,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.7394736842105263,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.7394736842105263,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.7394736842105263,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.791578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.791578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.791578947368421,false,false,crash,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.791578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.791578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.791578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.791578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.791578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.791578947368421,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.8436842105263158,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.8436842105263158,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.8436842105263158,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.8436842105263158,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.8436842105263158,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.8436842105263158,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.8436842105263158,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.8436842105263158,false,false,crash,NaN,NaN,NaN,NaN,NaN
0.0,0.8957894736842106,false,true,NaN,0.7099490165710449,0.3465619303963401,500.30599053812233,30.457,true
-2.1052631578947367,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.8957894736842106,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.8957894736842106,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.8957894736842106,false,false,crash,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.8957894736842106,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.8957894736842106,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.8957894736842106,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.8957894736842106,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.8957894736842106,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.8957894736842106,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.9478947368421052,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.9478947368421052,false,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.9478947368421052,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.9478947368421052,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.9478947368421052,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.9478947368421052,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.9478947368421052,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.9478947368421052,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.9478947368421052,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.9478947368421052,false,false,crash,NaN,NaN,NaN,NaN,NaN
0.0,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,1.0,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,1.0,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,1.0,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,1.0,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,1.0,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,1.0,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,1.0,false,false,crash,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,1.0,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,1.0,false,false,Infeasible,NaN,NaN,NaN,NaN,NaN


==> res/sweep2/results/sweepAon.csv <==
v,tex,move,goalReached,simFailed,tmax,tmean,Jmean,ttg,realTime
0.0,0.01,true,true,NaN,0.5924739837646484,0.07466822000113238,487.24778148752955,29.38,false
-2.1052631578947367,0.01,true,true,NaN,0.35798192024230957,0.07287649070380314,476.3003041020301,29.09,false
-4.2105263157894735,0.01,true,true,NaN,0.4215729236602783,0.07283300331309668,473.7913275021407,29.12,false
-6.315789473684211,0.01,true,true,NaN,0.42424607276916504,0.07437745391667544,474.9618164651289,29.13,false
-8.421052631578947,0.01,true,true,NaN,0.47199296951293945,0.07358987856025839,473.20288826993414,29.14,false
-10.526315789473685,0.01,true,true,NaN,0.4290919303894043,0.07376007758748519,471.9731146024027,29.14,false
-12.631578947368421,0.01,true,true,NaN,0.43279409408569336,0.07481561328698186,471.85925404746854,29.16,false
-14.736842105263158,0.01,true,true,NaN,0.7976870536804199,0.07713237237946678,469.3175118091668,29.12,false
-16.842105263157894,0.01,true,true,NaN,0.4201960563659668,0.07633619437877848,467.3467783472096,29.12,false
-18.94736842105263,0.01,true,true,NaN,0.9130620956420898,0.07587565974271585,467.9308140524394,29.11,false
-21.05263157894737,0.01,true,true,NaN,0.48222804069519043,0.07638262677553431,466.5636339229682,29.09,false
-23.157894736842106,0.01,true,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.01,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.01,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.01,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.01,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.01,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.01,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.01,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.01,true,false,crash,NaN,NaN,NaN,NaN,NaN
0.0,0.06210526315789474,true,true,NaN,0.5258159637451172,0.11183550787586,468.8738258369545,29.003,false
-2.1052631578947367,0.06210526315789474,true,true,NaN,0.27402305603027344,0.11640859577104803,468.32698939211906,28.817,false
-4.2105263157894735,0.06210526315789474,true,true,NaN,0.2798008918762207,0.11499138227824507,467.9924114477678,28.879,false
-6.315789473684211,0.06210526315789474,true,true,NaN,0.29336118698120117,0.11835029612305344,469.0385426162264,28.941,false
-8.421052631578947,0.06210526315789474,true,true,NaN,0.29247188568115234,0.11280405419067252,466.4759977524388,29.003,false
-10.526315789473685,0.06210526315789474,true,true,NaN,0.33544111251831055,0.11361354512718103,464.5773019368074,29.003,false
-12.631578947368421,0.06210526315789474,true,true,NaN,0.4413931369781494,0.11858692752445205,464.22284623574654,29.003,false
-14.736842105263158,0.06210526315789474,true,true,NaN,0.3702530860900879,0.11562861678420856,462.0980929341165,28.941,false
-16.842105263157894,0.06210526315789474,true,true,NaN,0.4515211582183838,0.1180192000907043,460.71823505812176,28.879,false
-18.94736842105263,0.06210526315789474,true,true,NaN,0.7649021148681641,0.11972058360056537,461.56271575159394,28.817,false
-21.05263157894737,0.06210526315789474,true,true,NaN,2.0645790100097656,0.12988232742375483,458.70277491243144,28.817,false
-23.157894736842106,0.06210526315789474,true,true,NaN,0.38826608657836914,0.11926073925469512,463.6833673300855,28.941,false
-25.263157894736842,0.06210526315789474,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.06210526315789474,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.06210526315789474,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.06210526315789474,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.06210526315789474,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.06210526315789474,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.06210526315789474,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.06210526315789474,true,false,crash,NaN,NaN,NaN,NaN,NaN
0.0,0.11421052631578947,true,true,NaN,0.5487179756164551,0.12921764515340328,480.0749018164736,29.352,false
-2.1052631578947367,0.11421052631578947,true,true,NaN,0.36148810386657715,0.1312677428478331,468.5591851127806,29.124,false
-4.2105263157894735,0.11421052631578947,true,true,NaN,0.27671098709106445,0.1364924384098427,467.35296453074,29.238,false
-6.315789473684211,0.11421052631578947,true,true,NaN,0.26683688163757324,0.13386797156988406,468.0264974023888,29.238,false
-8.421052631578947,0.11421052631578947,true,true,NaN,0.29203295707702637,0.14029952578657257,464.3451587394695,29.124,false
-10.526315789473685,0.11421052631578947,true,true,NaN,0.41124606132507324,0.1381185064165611,469.53705107203206,29.124,false
-12.631578947368421,0.11421052631578947,true,true,NaN,0.4478340148925781,0.14456913508768157,464.09179958926234,29.124,false
-14.736842105263158,0.11421052631578947,true,true,NaN,0.3864610195159912,0.14053861019658107,461.21318961826194,29.238,false
-16.842105263157894,0.11421052631578947,true,true,NaN,0.3725290298461914,0.14480585939302218,464.039684474007,29.124,false
-18.94736842105263,0.11421052631578947,true,true,NaN,0.4191570281982422,0.13810037631614536,464.39823139114014,29.238,false
-21.05263157894737,0.11421052631578947,true,true,NaN,0.5238418579101562,0.14146331820900984,464.4514536675562,29.124,false
-23.157894736842106,0.11421052631578947,true,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.11421052631578947,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.11421052631578947,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.11421052631578947,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.11421052631578947,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.11421052631578947,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.11421052631578947,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.11421052631578947,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.11421052631578947,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.16631578947368422,true,true,NaN,0.5606169700622559,0.15283269367434762,476.38532047893403,29.438,false
-2.1052631578947367,0.16631578947368422,true,true,NaN,0.370542049407959,0.1538568265097482,471.34357262567494,29.272,false
-4.2105263157894735,0.16631578947368422,true,true,NaN,0.28589296340942383,0.15679260117667063,469.3943628131659,29.272,false
-6.315789473684211,0.16631578947368422,true,true,NaN,0.26638007164001465,0.1609657451084682,479.3966056617458,29.272,false
-8.421052631578947,0.16631578947368422,true,true,NaN,0.4584670066833496,0.16244479020436606,465.9428538566457,29.105,false
-10.526315789473685,0.16631578947368422,true,true,NaN,0.3373219966888428,0.1617585781642369,467.5482688150904,29.272,false
-12.631578947368421,0.16631578947368422,true,true,NaN,0.3359799385070801,0.1592442430768694,467.09831529736397,29.272,false
-14.736842105263158,0.16631578947368422,true,true,NaN,0.4068021774291992,0.16456911087036133,463.7980262171177,29.272,false
-16.842105263157894,0.16631578947368422,true,true,NaN,1.879317045211792,0.17616127962353587,467.2365856770995,29.105,false
-18.94736842105263,0.16631578947368422,true,true,NaN,0.4604330062866211,0.17031918037896868,464.0158533865899,29.105,false
-21.05263157894737,0.16631578947368422,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.16631578947368422,true,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.16631578947368422,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.16631578947368422,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.16631578947368422,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.16631578947368422,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.16631578947368422,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.16631578947368422,true,false,crash,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.16631578947368422,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.16631578947368422,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.21842105263157896,true,true,NaN,1.7077889442443848,0.19029946469548922,479.4855818238243,29.487,false
-2.1052631578947367,0.21842105263157896,true,true,NaN,0.3156418800354004,0.16936264287179975,466.1061422723662,29.487,false
-4.2105263157894735,0.21842105263157896,true,true,NaN,0.5664420127868652,0.17832742597823753,464.47069536743834,29.268,false
-6.315789473684211,0.21842105263157896,true,true,NaN,0.9593470096588135,0.18300222095690274,468.596660468261,29.268,false
-8.421052631578947,0.21842105263157896,true,true,NaN,0.5106151103973389,0.1811475180145493,463.3852241665282,29.268,false
-10.526315789473685,0.21842105263157896,true,true,NaN,0.36028504371643066,0.18500505174909318,455.9848768173847,29.268,false
-12.631578947368421,0.21842105263157896,true,true,NaN,0.3622879981994629,0.1780796285831567,458.4603752032481,29.05,false
-14.736842105263158,0.21842105263157896,true,true,NaN,0.4780890941619873,0.18862534111196344,462.74675046670365,29.05,false
-16.842105263157894,0.21842105263157896,true,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.21842105263157896,true,true,NaN,0.543708086013794,0.18274340123841257,463.22075107395443,29.05,false
-21.05263157894737,0.21842105263157896,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.21842105263157896,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.27052631578947367,true,true,NaN,0.5792438983917236,0.1994460074701042,468.98135426284017,29.217,false
-2.1052631578947367,0.27052631578947367,true,true,NaN,0.40531301498413086,0.1984189046877567,459.4092414400568,29.217,false
-4.2105263157894735,0.27052631578947367,true,true,NaN,0.4398970603942871,0.19995369866629628,461.57779731449455,29.217,false
-6.315789473684211,0.27052631578947367,true,true,NaN,0.38892197608947754,0.2006275609274891,457.9245746392164,29.217,false
-8.421052631578947,0.27052631578947367,true,true,NaN,0.40965986251831055,0.19784963688003682,459.2913502017782,29.217,false
-10.526315789473685,0.27052631578947367,true,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.27052631578947367,true,true,NaN,0.44129490852355957,0.2044707325017341,457.1780148379546,29.217,false
-14.736842105263158,0.27052631578947367,true,true,NaN,0.5027599334716797,0.21030278517821124,453.58391353388066,29.217,false
-16.842105263157894,0.27052631578947367,true,true,NaN,0.33368802070617676,0.20088242816033763,454.0889266740563,29.217,false
-18.94736842105263,0.27052631578947367,true,true,NaN,0.4416840076446533,0.21227754833542298,448.3647000691984,29.217,false
-21.05263157894737,0.27052631578947367,true,true,NaN,0.49727296829223633,0.2025223513629949,454.05827279374654,29.217,false
-23.157894736842106,0.27052631578947367,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.27052631578947367,true,false,crash,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.27052631578947367,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.27052631578947367,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.27052631578947367,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.27052631578947367,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.27052631578947367,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.27052631578947367,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.27052631578947367,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.32263157894736844,true,true,NaN,0.6122901439666748,0.2178163448969523,479.20822785812175,29.359,false
-2.1052631578947367,0.32263157894736844,true,true,NaN,0.3345620632171631,0.2085102434908406,462.48856737617047,29.037,false
-4.2105263157894735,0.32263157894736844,true,true,NaN,0.3937339782714844,0.21376199132940743,461.2662749028717,29.037,false
-6.315789473684211,0.32263157894736844,true,true,NaN,0.42476606369018555,0.21296457449595133,459.287901730686,29.359,false
-8.421052631578947,0.32263157894736844,true,true,NaN,0.36316704750061035,0.21071851783328585,462.2353523316974,29.359,false
-10.526315789473685,0.32263157894736844,true,true,NaN,0.3749058246612549,0.21486070156097412,459.26557766654895,29.359,false
-12.631578947368421,0.32263157894736844,true,true,NaN,0.5456879138946533,0.2180847035513984,453.2371695846929,29.359,false
-14.736842105263158,0.32263157894736844,true,true,NaN,0.5224990844726562,0.21656339433458116,454.48256386437504,29.359,false
-16.842105263157894,0.32263157894736844,true,true,NaN,0.4111769199371338,0.22561064826117622,463.0437709688319,29.359,false
-18.94736842105263,0.32263157894736844,true,true,NaN,0.3954930305480957,0.214783419503106,453.91828833178056,29.359,false
-21.05263157894737,0.32263157894736844,true,true,NaN,0.5795490741729736,0.2279818402396308,447.9972613221081,29.359,false
-23.157894736842106,0.32263157894736844,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.32263157894736844,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.32263157894736844,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.32263157894736844,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.32263157894736844,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.32263157894736844,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.32263157894736844,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.32263157894736844,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.32263157894736844,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.37473684210526315,true,true,NaN,0.6261429786682129,0.22160713183574188,476.4109342469972,29.604,false
-2.1052631578947367,0.37473684210526315,true,true,NaN,0.4687979221343994,0.2313427770292604,458.1245557233409,29.229,false
-4.2105263157894735,0.37473684210526315,true,true,NaN,0.40436506271362305,0.22112880608974358,462.42727669837797,29.604,false
-6.315789473684211,0.37473684210526315,true,true,NaN,0.4500100612640381,0.2250413399238091,462.1456442911922,29.229,false
-8.421052631578947,0.37473684210526315,true,true,NaN,0.44869399070739746,0.2584945009900378,469.0147499888443,29.229,false
-10.526315789473685,0.37473684210526315,true,true,NaN,0.42179012298583984,0.2474466577752844,459.7050693061911,29.229,false
-12.631578947368421,0.37473684210526315,true,true,NaN,0.5892760753631592,0.2444228289963363,452.4580798534799,29.229,false
-14.736842105263158,0.37473684210526315,true,true,NaN,0.39642786979675293,0.24766168346652737,456.90760893743703,29.229,false
-16.842105263157894,0.37473684210526315,true,true,NaN,0.4512310028076172,0.24171277454921178,456.0660743373106,29.229,false
-18.94736842105263,0.37473684210526315,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.37473684210526315,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.37473684210526315,true,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.37473684210526315,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.37473684210526315,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.37473684210526315,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.37473684210526315,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.37473684210526315,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.37473684210526315,true,false,FeasibleApproximate,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.37473684210526315,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.37473684210526315,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.4268421052631579,true,true,NaN,0.6360020637512207,0.24059152252533855,482.9857159201352,29.452,false
-2.1052631578947367,0.4268421052631579,true,true,NaN,0.410006046295166,0.23062479145386638,459.19363214353535,29.452,true
-4.2105263157894735,0.4268421052631579,true,true,NaN,0.4301900863647461,0.23754400716108434,458.37805436230786,29.452,false
-6.315789473684211,0.4268421052631579,true,true,NaN,0.452862024307251,0.2543808046509238,455.13766857059903,29.452,false
-8.421052631578947,0.4268421052631579,true,true,NaN,0.4316730499267578,0.2415879579151378,459.5170852411634,29.452,false
-10.526315789473685,0.4268421052631579,true,true,NaN,0.4875679016113281,0.253551349920385,452.1770258148865,29.452,false
-12.631578947368421,0.4268421052631579,true,true,NaN,0.4557499885559082,0.25699687354704914,451.1200148194325,29.452,false
-14.736842105263158,0.4268421052631579,true,true,NaN,0.49750304222106934,0.24599499562207391,454.866843316551,29.452,false
-16.842105263157894,0.4268421052631579,true,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.4268421052631579,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.4268421052631579,true,true,NaN,0.41308116912841797,0.24574269266689525,457.7381619764946,29.452,true
-23.157894736842106,0.4268421052631579,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.4268421052631579,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.4268421052631579,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.4268421052631579,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.4268421052631579,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.4268421052631579,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.4268421052631579,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.4268421052631579,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.4268421052631579,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.4789473684210526,true,true,NaN,0.6406829357147217,0.26656486558132486,517.251761635372,29.695,false
-2.1052631578947367,0.4789473684210526,true,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.4789473684210526,true,true,NaN,0.4271240234375,0.2579252368114034,451.4274021246361,29.695,true
-6.315789473684211,0.4789473684210526,true,true,NaN,0.4707298278808594,0.2617516361299108,459.98117909225437,29.695,true
-8.421052631578947,0.4789473684210526,true,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.4789473684210526,true,true,NaN,0.48089003562927246,0.26483608073875553,459.77366681899963,29.695,false
-12.631578947368421,0.4789473684210526,true,true,NaN,0.5958259105682373,0.27453629696955445,465.60508998252504,29.695,false
-14.736842105263158,0.4789473684210526,true,true,NaN,0.5182788372039795,0.271476077251747,462.4847788423358,29.695,false
-16.842105263157894,0.4789473684210526,true,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.4789473684210526,true,true,NaN,0.683351993560791,0.27342774470647174,447.6727780962905,29.216,false
-21.05263157894737,0.4789473684210526,true,true,NaN,0.5102410316467285,0.279937888755173,453.12097326839836,29.695,false
-23.157894736842106,0.4789473684210526,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.4789473684210526,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.4789473684210526,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.4789473684210526,true,false,crash,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.4789473684210526,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.4789473684210526,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.4789473684210526,true,false,FeasibleApproximate,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.4789473684210526,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.4789473684210526,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.5310526315789473,true,true,NaN,0.5997371673583984,0.27045375217090956,493.9981340859428,29.739,false
-2.1052631578947367,0.5310526315789473,true,true,NaN,0.40844297409057617,0.2637720368125222,458.2924249517649,29.739,true
-4.2105263157894735,0.5310526315789473,true,true,NaN,0.6229910850524902,0.2672544219277122,459.1411565581181,29.739,false
-6.315789473684211,0.5310526315789473,true,true,NaN,0.5152919292449951,0.27498865127563477,453.2834496075285,29.739,true
-8.421052631578947,0.5310526315789473,true,true,NaN,0.6210439205169678,0.2673655639995228,446.79588117212387,29.739,false
-10.526315789473685,0.5310526315789473,true,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.5310526315789473,true,true,NaN,0.501723051071167,0.2825923572887074,455.80116738257004,29.739,true
-14.736842105263158,0.5310526315789473,true,true,NaN,0.6734240055084229,0.2788099375638095,460.42909017031246,29.739,false
-16.842105263157894,0.5310526315789473,true,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.5310526315789473,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.5310526315789473,true,true,NaN,0.811290979385376,0.2927857919172807,450.57372395907475,29.739,false
-23.157894736842106,0.5310526315789473,true,false,crash,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.5310526315789473,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.5310526315789473,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.5310526315789473,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.5310526315789473,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.5310526315789473,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.5310526315789473,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.5310526315789473,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.5310526315789473,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.5831578947368421,true,true,NaN,0.6321539878845215,0.2824188423156738,469.23563967633885,29.741,false
-4.2105263157894735,0.5831578947368421,true,true,NaN,0.5250520706176758,0.2845021963119507,473.8343219655308,29.741,true
-6.315789473684211,0.5831578947368421,true,true,NaN,0.7026090621948242,0.30626377582550046,450.7672543672068,29.741,false
-8.421052631578947,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.5831578947368421,true,true,NaN,0.5774490833282471,0.2960850477218628,484.8337079194998,29.741,true
-12.631578947368421,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.5831578947368421,true,true,NaN,0.6225650310516357,0.29831944942474364,448.8585837858645,29.741,false
-18.94736842105263,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.5831578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.5831578947368421,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.5831578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.5831578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.5831578947368421,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.5831578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.5831578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.6352631578947369,true,true,NaN,0.5735089778900146,0.2943727710972662,457.40404366253455,29.857,true
-6.315789473684211,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.6352631578947369,true,true,NaN,0.522711992263794,0.30068828230318817,460.6412212778054,29.857,true
-10.526315789473685,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.6352631578947369,true,true,NaN,0.6651580333709717,0.30654158799544623,462.943294275163,29.857,false
-14.736842105263158,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.6352631578947369,true,true,NaN,0.8105740547180176,0.3022275748460189,452.1565664460272,29.857,false
-21.05263157894737,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.6352631578947369,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.6352631578947369,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.6352631578947369,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.6352631578947369,true,false,crash,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.6352631578947369,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.6352631578947369,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.6352631578947369,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.6352631578947369,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.6873684210526316,true,true,NaN,0.6812918186187744,0.32054324944814044,476.91406073826033,29.557,true
-2.1052631578947367,0.6873684210526316,true,true,NaN,0.7165570259094238,0.3314605724243891,456.43514667970936,29.557,false
-4.2105263157894735,0.6873684210526316,true,true,NaN,0.49998998641967773,0.30635162194569904,476.4139773905314,29.557,true
-6.315789473684211,0.6873684210526316,true,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.6873684210526316,true,true,NaN,0.624863862991333,0.32539509591602145,450.64873677054555,29.557,true
-10.526315789473685,0.6873684210526316,true,true,NaN,0.5817320346832275,0.3127548070180984,484.30760259611884,29.557,true
-12.631578947368421,0.6873684210526316,true,true,NaN,0.5832030773162842,0.31880061967032297,463.3564231923114,29.557,true
-14.736842105263158,0.6873684210526316,true,true,NaN,0.9122400283813477,0.3291458288828532,468.41136845421073,29.557,false
-16.842105263157894,0.6873684210526316,true,true,NaN,0.5299201011657715,0.3056375923610869,463.9191987890145,29.557,true
-18.94736842105263,0.6873684210526316,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.6873684210526316,true,true,NaN,0.9526879787445068,0.3283696004322597,482.31899554633594,29.557,false
-23.157894736842106,0.6873684210526316,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.6873684210526316,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.6873684210526316,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.6873684210526316,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.6873684210526316,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.6873684210526316,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.6873684210526316,true,false,FeasibleApproximate,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.6873684210526316,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.6873684210526316,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.7394736842105263,true,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.7394736842105263,true,true,NaN,0.6668641567230225,0.3299192190170288,458.4657027730797,30.318,true
-4.2105263157894735,0.7394736842105263,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.7394736842105263,true,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.7394736842105263,true,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.7394736842105263,true,true,NaN,0.7447941303253174,0.33479310274124147,450.0281083774573,30.318,false
-12.631578947368421,0.7394736842105263,true,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.7394736842105263,true,true,NaN,0.6097948551177979,0.3383286833763123,481.08020192537197,30.318,true
-16.842105263157894,0.7394736842105263,true,true,NaN,0.8051199913024902,0.34748109793051696,459.51304226051656,29.579,false
-18.94736842105263,0.7394736842105263,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.7394736842105263,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.7394736842105263,true,true,NaN,1.0100979804992676,0.36234695483476687,467.198560308364,29.579,false
-25.263157894736842,0.7394736842105263,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.7394736842105263,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.7394736842105263,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.7394736842105263,true,false,crash,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.7394736842105263,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.7394736842105263,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.7394736842105263,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.7394736842105263,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.791578947368421,true,true,NaN,0.5559170246124268,0.3400219260035334,492.0287698425577,30.08,true
-2.1052631578947367,0.791578947368421,true,true,NaN,1.091667890548706,0.3623287613327439,558.2052468248551,30.08,false
-4.2105263157894735,0.791578947368421,true,false,tireOff,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.791578947368421,true,true,NaN,0.6122379302978516,0.34473081537195155,489.0212833721247,30.08,true
-8.421052631578947,0.791578947368421,true,true,NaN,0.5784909725189209,0.3407047310390988,494.19529450141016,30.08,true
-10.526315789473685,0.791578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.791578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.791578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.791578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.791578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.791578947368421,true,true,NaN,1.0258560180664062,0.3485376963744292,453.8128104616274,30.08,false
-23.157894736842106,0.791578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.791578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.791578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.791578947368421,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.791578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.791578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.791578947368421,true,false,crash,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.791578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.791578947368421,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.8436842105263158,true,true,NaN,2.0317251682281494,0.47241667338779997,529.4357208323868,30.373,false
-2.1052631578947367,0.8436842105263158,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.8436842105263158,true,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.8436842105263158,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.8436842105263158,true,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.8436842105263158,true,true,NaN,0.6409258842468262,0.3439506326402937,477.1196263399336,30.373,true
-12.631578947368421,0.8436842105263158,true,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.8436842105263158,true,true,NaN,0.9503607749938965,0.37219715118408203,466.0777323972684,30.373,false
-16.842105263157894,0.8436842105263158,true,false,crash,NaN,NaN,NaN,NaN,NaN
-18.94736842105263,0.8436842105263158,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.8436842105263158,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.8436842105263158,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.8436842105263158,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.8436842105263158,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.8436842105263158,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.8436842105263158,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.8436842105263158,true,false,crash,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.8436842105263158,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.8436842105263158,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.8436842105263158,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.8957894736842106,true,true,NaN,1.0894300937652588,0.38746665463303076,488.55432156357426,30.457,false
-2.1052631578947367,0.8957894736842106,true,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.8957894736842106,true,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.8957894736842106,true,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.8957894736842106,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.8957894736842106,true,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.8957894736842106,true,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.8957894736842106,true,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.8957894736842106,true,true,NaN,1.0157651901245117,0.38883771002292633,487.58457378737063,29.561,false
-18.94736842105263,0.8957894736842106,true,false,crash,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,0.8957894736842106,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.8957894736842106,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.8957894736842106,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.8957894736842106,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.8957894736842106,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.8957894736842106,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.8957894736842106,true,false,FeasibleApproximate,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.8957894736842106,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,0.8957894736842106,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-40.0,0.8957894736842106,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-8.421052631578947,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-12.631578947368421,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-14.736842105263158,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,0.9478947368421052,true,true,NaN,0.7493171691894531,0.3801501643273138,457.87802206465693,30.333,true
-18.94736842105263,0.9478947368421052,true,true,NaN,0.6176269054412842,0.3740142083937122,453.31219761542377,30.333,true
-21.05263157894737,0.9478947368421052,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,0.9478947368421052,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,0.9478947368421052,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,0.9478947368421052,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,0.9478947368421052,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,0.9478947368421052,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,0.9478947368421052,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,0.9478947368421052,true,true,NaN,1.5563149452209473,0.393696746518535,463.53577533241133,30.333,false
-37.89473684210526,0.9478947368421052,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-40.0,0.9478947368421052,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
0.0,1.0,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-2.1052631578947367,1.0,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-4.2105263157894735,1.0,true,false,crash,NaN,NaN,NaN,NaN,NaN
-6.315789473684211,1.0,true,true,NaN,1.1919431686401367,0.40891198454232053,468.04444688012256,30.0,false
-8.421052631578947,1.0,true,false,crash,NaN,NaN,NaN,NaN,NaN
-10.526315789473685,1.0,true,true,NaN,1.0366129875183105,0.4262881196778396,532.165796947087,30.0,false
-12.631578947368421,1.0,true,true,NaN,2.1600661277770996,0.4756038188934326,717.7677850855587,30.0,false
-14.736842105263158,1.0,true,false,crash,NaN,NaN,NaN,NaN,NaN
-16.842105263157894,1.0,true,true,NaN,0.8328089714050293,0.44111210107803345,512.0436495494984,29.0,true
-18.94736842105263,1.0,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-21.05263157894737,1.0,true,false,crash,NaN,NaN,NaN,NaN,NaN
-23.157894736842106,1.0,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-25.263157894736842,1.0,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-27.36842105263158,1.0,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-29.473684210526315,1.0,true,false,UserLimit,NaN,NaN,NaN,NaN,NaN
-31.57894736842105,1.0,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-33.68421052631579,1.0,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-35.78947368421053,1.0,true,false,Infeasible,NaN,NaN,NaN,NaN,NaN
-37.89473684210526,1.0,true,false,expandedGoal,NaN,NaN,NaN,NaN,NaN
-40.0,1.0,true,false,expandedGoal,NaN,NaN,NaN,NaN,NaN

